RTLRewriter: Methodologies for Large Models aided RTL Code Optimization

Register Transfer Level (RTL) code optimization is crucial for enhancing the efficiency and performance of digital circuits during early synthesis stages. Currently, optimization relies heavily on manual efforts by skilled engineers, often requiring multiple iterations based on synthesis feedback. In contrast, existing compiler-based methods fall short in addressing complex designs. This paper introduces RTLRewriter, an innovative framework that leverages large models to optimize RTL code. A circuit partition pipeline is utilized for fast synthesis and efficient rewriting. A multi-modal program analysis is proposed to incorporate vital visual diagram information as optimization cues. A specialized search engine is designed to identify useful optimization guides, algorithms, and code snippets that enhance the model ability to generate optimized RTL. Additionally, we introduce a Cost-aware Monte Carlo Tree Search (C-MCTS) algorithm for efficient rewriting, managing diverse retrieved contents and steering the rewriting results. Furthermore, a fast verification pipeline is proposed to reduce verification cost. To cater to the needs of both industry and academia, we propose two benchmarking suites: the Large Rewriter Benchmark, targeting complex scenarios with extensive circuit partitioning, optimization trade-offs, and verification challenges, and the Small Rewriter Benchmark, designed for a wider range of scenarios and patterns. Our comparative analysis with established compilers such as Yosys and E-graph demonstrates significant improvements, highlighting the benefits of integrating large models into the early stages of circuit design. We provide our benchmarks at https://github.com/yaoxufeng/RTLRewriter-Bench.

==> figs/add1/data_flow_des.txt <==
Directive:
Instance:
(example, 'example')
Term:
(Term name:example.A type:['Input', 'Wire'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.B type:['Input'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.C type:['Input'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.D type:['Input'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.Z type:['Output', 'Reg'] msb:(IntConst 32) lsb:(IntConst 0))
(Term name:example.s type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
Bind:
(Bind dest:example.Z tree:(Branch Cond:(Terminal example.s) True:(Operator Plus Next:(Terminal example.A),(Terminal example.B)) False:(Operator Plus Next:(Terminal example.C),(Terminal example.D))))


==> figs/adder_subexpression/arthimetic_extract.txt <==
    assign sum_ab = a + b;

    assign sum_abc = sum_ab + c;

    assign sum_abcd = sum_abc + d;


==> figs/adder_subexpression/data_flow_des.txt <==
Directive:
Instance:
(example, 'example')
Term:
(Term name:example.a type:['Input'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.b type:['Input'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.c type:['Input'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.d type:['Input'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.out type:['Output'] msb:(IntConst 9) lsb:(IntConst 0))
(Term name:example.sum_ab type:['Wire'] msb:(IntConst 8) lsb:(IntConst 0))
(Term name:example.sum_abc type:['Wire'] msb:(IntConst 9) lsb:(IntConst 0))
(Term name:example.sum_abcd type:['Wire'] msb:(IntConst 10) lsb:(IntConst 0))
Bind:
(Bind dest:example.out tree:(Terminal example.sum_abcd))
(Bind dest:example.sum_ab tree:(Operator Plus Next:(Terminal example.a),(Terminal example.b)))
(Bind dest:example.sum_abc tree:(Operator Plus Next:(Terminal example.sum_ab),(Terminal example.c)))
(Bind dest:example.sum_abcd tree:(Operator Plus Next:(Terminal example.sum_abc),(Terminal example.d)))


==> figs/alu_subexpression/arthimetic_extract.txt <==
                sum = input_a + input_b + input_c + input_d;

            result = input_d + input_c + input_b + input_a;

            result = input_a - input_b;

                    result = input_a + input_c;

                    result = input_b + input_d;


==> figs/alu_subexpression/data_flow_des.txt <==
Directive:
Instance:
(example, 'example')
Term:
(Term name:example.ADD type:['Localparam'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.ADDReverse type:['Localparam'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.AND type:['Localparam'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.NOT type:['Localparam'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.OR type:['Localparam'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.SEL_SUM type:['Localparam'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.SUB type:['Localparam'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.XOR type:['Localparam'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn0_sum type:['Rename'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example._rn10_result type:['Rename'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example._rn1_result type:['Rename'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example._rn2_result type:['Rename'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example._rn3_result type:['Rename'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example._rn4_result type:['Rename'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example._rn5_result type:['Rename'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example._rn6_result type:['Rename'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example._rn7_result type:['Rename'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example._rn8_result type:['Rename'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example._rn9_result type:['Rename'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.input_a type:['Input'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.input_b type:['Input'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.input_c type:['Input'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.input_d type:['Input'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.opcode type:['Input'] msb:(IntConst 3) lsb:(IntConst 0))
(Term name:example.result type:['Output', 'Reg'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.sel type:['Input'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.sum type:['Reg'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.zero_flag type:['Output'] msb:(IntConst 0) lsb:(IntConst 0))
Bind:
(Bind dest:example.ADD tree:(IntConst 3'b000))
(Bind dest:example.ADDReverse tree:(IntConst 3'b111))
(Bind dest:example.AND tree:(IntConst 3'b010))
(Bind dest:example.NOT tree:(IntConst 3'b101))
(Bind dest:example.OR tree:(IntConst 3'b011))
(Bind dest:example.SEL_SUM tree:(IntConst 3'b110))
(Bind dest:example.SUB tree:(IntConst 3'b001))
(Bind dest:example.XOR tree:(IntConst 3'b100))
(Bind dest:example._rn0_sum tree:(Operator Plus Next:(Operator Plus Next:(Operator Plus Next:(Terminal example.input_a),(Terminal example.input_b)),(Terminal example.input_c)),(Terminal example.input_d)))
(Bind dest:example._rn10_result tree:(IntConst 8'b0))
(Bind dest:example._rn1_result tree:(Terminal example._rn0_sum))
(Bind dest:example._rn2_result tree:(Operator Plus Next:(Operator Plus Next:(Operator Plus Next:(Terminal example.input_d),(Terminal example.input_c)),(Terminal example.input_b)),(Terminal example.input_a)))
(Bind dest:example._rn3_result tree:(Operator Minus Next:(Terminal example.input_a),(Terminal example.input_b)))
(Bind dest:example._rn4_result tree:(Operator And Next:(Terminal example.input_a),(Terminal example.input_b)))
(Bind dest:example._rn5_result tree:(Operator Or Next:(Terminal example.input_a),(Terminal example.input_b)))
(Bind dest:example._rn6_result tree:(Operator Xor Next:(Terminal example.input_a),(Terminal example.input_b)))
(Bind dest:example._rn7_result tree:(Operator Unot Next:(Terminal example.input_a)))
(Bind dest:example._rn8_result tree:(Operator Plus Next:(Terminal example.input_a),(Terminal example.input_c)))
(Bind dest:example._rn9_result tree:(Operator Plus Next:(Terminal example.input_b),(Terminal example.input_d)))
(Bind dest:example.result tree:(Branch Cond:(Operator Eq Next:(Terminal example.opcode),(Terminal example.ADD)) True:(Terminal example._rn1_result) False:(Branch Cond:(Operator Eq Next:(Terminal example.opcode),(Terminal example.ADDReverse)) True:(Terminal example._rn2_result) False:(Branch Cond:(Operator Eq Next:(Terminal example.opcode),(Terminal example.SUB)) True:(Terminal example._rn3_result) False:(Branch Cond:(Operator Eq Next:(Terminal example.opcode),(Terminal example.AND)) True:(Terminal example._rn4_result) False:(Branch Cond:(Operator Eq Next:(Terminal example.opcode),(Terminal example.OR)) True:(Terminal example._rn5_result) False:(Branch Cond:(Operator Eq Next:(Terminal example.opcode),(Terminal example.XOR)) True:(Terminal example._rn6_result) False:(Branch Cond:(Operator Eq Next:(Terminal example.opcode),(Terminal example.NOT)) True:(Terminal example._rn7_result) False:(Branch Cond:(Operator Eq Next:(Terminal example.opcode),(Terminal example.SEL_SUM)) True:(Branch Cond:(Terminal example.sel) True:(Terminal example._rn8_result) False:(Terminal example._rn9_result)) False:(Branch Cond:(IntConst 1) True:(Terminal example._rn10_result)))))))))))
(Bind dest:example.sum tree:(Branch Cond:(Operator Eq Next:(Terminal example.opcode),(Terminal example.ADD)) True:(Terminal example._rn0_sum)))
(Bind dest:example.zero_flag tree:(Operator Eq Next:(Terminal example.result),(IntConst 0)))


==> figs/constant_folding/arthimetic_extract.txt <==
    assign s1 = a + b + 3 * 5;

    assign s2 = a * b - 0 * c;

    assign s3 = a - b + 1 * 2 + 4;


==> figs/constant_folding/data_flow_des.txt <==
Directive:
Instance:
(example, 'example')
Term:
(Term name:example.BW type:['Parameter'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.a type:['Input'] msb:(Operator Minus Next:(Terminal example.BW),(IntConst 1)) lsb:(IntConst 0))
(Term name:example.b type:['Input'] msb:(Operator Minus Next:(Terminal example.BW),(IntConst 1)) lsb:(IntConst 0))
(Term name:example.c type:['Input'] msb:(Operator Minus Next:(Terminal example.BW),(IntConst 1)) lsb:(IntConst 0))
(Term name:example.s1 type:['Output'] msb:(Operator Minus Next:(Terminal example.BW),(IntConst 1)) lsb:(IntConst 0))
(Term name:example.s2 type:['Output'] msb:(Operator Minus Next:(Terminal example.BW),(IntConst 1)) lsb:(IntConst 0))
(Term name:example.s3 type:['Output'] msb:(Operator Minus Next:(Terminal example.BW),(IntConst 1)) lsb:(IntConst 0))
Bind:
(Bind dest:example.BW tree:(IntConst 8))
(Bind dest:example.s1 tree:(Operator Plus Next:(Operator Plus Next:(Terminal example.a),(Terminal example.b)),(Operator Times Next:(IntConst 3),(IntConst 5))))
(Bind dest:example.s2 tree:(Operator Minus Next:(Operator Times Next:(Terminal example.a),(Terminal example.b)),(Operator Times Next:(IntConst 0),(Terminal example.c))))
(Bind dest:example.s3 tree:(Operator Plus Next:(Operator Plus Next:(Operator Minus Next:(Terminal example.a),(Terminal example.b)),(Operator Times Next:(IntConst 1),(IntConst 2))),(IntConst 4)))


==> figs/constant_propagation/arthimetic_extract.txt <==
    assign b = (a * 32) + 3;

    assign z = c * b;


==> figs/constant_propagation/data_flow_des.txt <==
Directive:
Instance:
(example, 'example')
Term:
(Term name:example.BW type:['Parameter'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.a type:['Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.b type:['Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.c type:['Input'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.z type:['Output'] msb:(IntConst 0) lsb:(IntConst 0))
Bind:
(Bind dest:example.BW tree:(IntConst 64))
(Bind dest:example.a tree:(IntConst 2))
(Bind dest:example.b tree:(Operator Plus Next:(Operator Times Next:(Terminal example.a),(IntConst 32)),(IntConst 3)))
(Bind dest:example.z tree:(Operator Times Next:(Terminal example.c),(Terminal example.b)))


==> figs/example1/control_flow_des.txt <==
FSM signal: example.current_state, Condition list length: 29
Condition: (Eq, Eq), Inferring transition condition
Condition: (Eq, Ulnot, Eq), Inferring transition condition
Condition: (Ulnot, Eq, Eq), Inferring transition condition
Condition: (Eq, Ulnot, Ulnot, Eq), Inferring transition condition
Condition: (Ulnot, Eq, Ulnot, Eq), Inferring transition condition
Condition: (Ulnot, Ulnot, Eq, Eq), Inferring transition condition
Condition: (Eq, Ulnot, Ulnot, Ulnot, Eq), Inferring transition condition
Condition: (Ulnot, Eq, Ulnot, Ulnot, Eq), Inferring transition condition
Condition: (Ulnot, Ulnot, Eq, Ulnot, Eq), Inferring transition condition
Condition: (Ulnot, Ulnot, Ulnot, Eq, Eq), Inferring transition condition
Condition: (Ulnot, Ulnot, Eq, Ulnot, Ulnot, Eq), Inferring transition condition
Condition: (Ulnot, Ulnot, Ulnot, Eq, Ulnot, Eq), Inferring transition condition
Condition: (Ulnot, Ulnot, Ulnot, Ulnot, Eq, Eq), Inferring transition condition
Condition: (Ulnot, Ulnot, Eq, Ulnot, Ulnot, Ulnot, Eq), Inferring transition condition
Condition: (Ulnot, Ulnot, Ulnot, Eq, Ulnot, Ulnot, Eq), Inferring transition condition
Condition: (Ulnot, Ulnot, Ulnot, Ulnot, Eq, Ulnot, Eq), Inferring transition condition
Condition: (Ulnot, Ulnot, Ulnot, Ulnot, Ulnot, Eq, Eq), Inferring transition condition
Condition: (Ulnot, Ulnot, Ulnot, Eq, Ulnot, Ulnot, Ulnot, Eq), Inferring transition condition
Condition: (Ulnot, Ulnot, Ulnot, Ulnot, Eq, Ulnot, Ulnot, Eq), Inferring transition condition
Condition: (Ulnot, Ulnot, Ulnot, Ulnot, Ulnot, Eq, Ulnot, Eq), Inferring transition condition
Condition: (Ulnot, Ulnot, Ulnot, Ulnot, Eq, Ulnot, Ulnot, Ulnot, Eq), Inferring transition condition
Condition: (Ulnot, Ulnot, Ulnot, Ulnot, Ulnot, Eq, Ulnot, Ulnot, Eq), Inferring transition condition
# SIGNAL NAME: example.current_state
# DELAY CNT: 0
0 --(example_input_signal==2'd0)--> 0
0 --((!(example_input_signal==2'd0))&&(example_input_signal==2'd1))--> 1
0 --(((!(example_input_signal==2'd0))&&(!(example_input_signal==2'd1)))&&(example_input_signal==2'd2))--> 2
0 --((((!(example_input_signal==2'd0))&&(!(example_input_signal==2'd1)))&&(!(example_input_signal==2'd2)))&&(example_input_signal==2'd3))--> 3
1 --(example_input_signal==2'd0)--> 0
1 --((!(example_input_signal==2'd0))&&(example_input_signal==2'd1))--> 3
1 --(((!(example_input_signal==2'd0))&&(!(example_input_signal==2'd1)))&&(example_input_signal==2'd3))--> 5
2 --(example_input_signal==2'd0)--> 1
2 --(((!(example_input_signal==2'd0))&&(!(example_input_signal==2'd1)))&&(example_input_signal==2'd2))--> 2
2 --((!(example_input_signal==2'd0))&&(example_input_signal==2'd1))--> 3
2 --((((!(example_input_signal==2'd0))&&(!(example_input_signal==2'd1)))&&(!(example_input_signal==2'd2)))&&(example_input_signal==2'd3))--> 4
3 --((!(example_input_signal==2'd0))&&(example_input_signal==2'd1))--> 0
3 --(example_input_signal==2'd0)--> 1
3 --(((!(example_input_signal==2'd0))&&(!(example_input_signal==2'd1)))&&(example_input_signal==2'd2))--> 4
3 --((((!(example_input_signal==2'd0))&&(!(example_input_signal==2'd1)))&&(!(example_input_signal==2'd2)))&&(example_input_signal==2'd3))--> 5
4 --(example_input_signal==2'd0)--> 0
4 --((!(example_input_signal==2'd0))&&(example_input_signal==2'd1))--> 1
4 --(((!(example_input_signal==2'd0))&&(!(example_input_signal==2'd1)))&&(example_input_signal==2'd2))--> 2
4 --((((!(example_input_signal==2'd0))&&(!(example_input_signal==2'd1)))&&(!(example_input_signal==2'd2)))&&(example_input_signal==2'd3))--> 5
5 --(((!(example_input_signal==2'd0))&&(!(example_input_signal==2'd1)))&&(example_input_signal==2'd2))--> 0
5 --(example_input_signal==2'd0)--> 1
5 --((!(example_input_signal==2'd0))&&(example_input_signal==2'd1))--> 4
Loop
(0, 2, 3, 5, 4, 1)
(0, 2, 4, 1, 5)
(0, 3, 4, 2, 1)
(0, 1, 3, 5, 4)
(0, 1, 3, 4, 5)
(0, 2, 3, 4, 5)
(0, 1, 3)
(0, 2, 4, 5)
(0, 3, 4, 5, 1)
(0, 3, 5, 4, 1)
(0, 3, 4, 2, 2, 1)
(0, 3, 5, 4)
(0, 3)
(0, 3, 4, 1)
(0, 2, 1)
(0, 1, 5)
(0, 3, 1, 5, 4)
(0, 2, 1, 3)
(0, 3, 4, 1, 5)
(0, 1, 3, 4)
(0, 2, 4, 5, 1, 3)
(0, 2, 3)
(0, 2, 1, 3, 4, 5)
(0, 1, 5, 4, 2, 2, 3)
(0, 2, 1, 3, 4)
(0, 3, 1, 5)
(0, 2, 4)
(0, 2, 3, 1, 5, 4)
(0, 2, 4, 5, 1)
(0, 3, 5, 1)
(0, 3, 1)
(0, 3, 4, 2, 1, 5)
(0, 2, 3, 4)
(0, 2, 3, 1)
(0, 2, 3, 5, 1)
(0, 3, 5, 4, 2, 1)
(0, 1)
(0,)
(0, 3, 4)
(0, 1, 5, 4)
(0, 2, 3, 4, 1)
(0, 2, 3, 1, 5)
(0, 2, 1, 3, 5)
(0, 2, 4, 1)
(0, 1, 5, 4, 2, 3)
(0, 2, 1, 3, 5, 4)
(0, 2, 4, 1, 3)
(0, 2, 3, 4, 5, 1)
(0, 2, 1, 5)
(0, 3, 5)
(0, 2, 3, 4, 1, 5)
(0, 2, 1, 5, 4)
(0, 3, 4, 5)
(0, 3, 5, 4, 2, 2, 1)
(0, 2, 4, 1, 3, 5)
(0, 2, 3, 5)
(0, 1, 3, 5)
(0, 3, 4, 2, 2, 1, 5)
(0, 2, 3, 5, 4)


==> figs/example1/data_flow_des.txt <==
Directive:
Instance:
(example, 'example')
Term:
(Term name:example.S0 type:['Parameter'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.S1 type:['Parameter'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.S2 type:['Parameter'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.S3 type:['Parameter'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.S4 type:['Parameter'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.S5 type:['Parameter'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn0_output_signal type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn10_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn11_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn12_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn13_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn14_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn15_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn16_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn17_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn18_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn19_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn1_output_signal type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn20_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn21_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn22_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn23_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn24_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn25_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn26_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn27_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn2_output_signal type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn3_output_signal type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn4_output_signal type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn5_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn6_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn7_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn8_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn9_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example.clk type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.current_state type:['Reg'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example.input_signal type:['Input', 'Wire'] msb:(IntConst 1) lsb:(IntConst 0))
(Term name:example.next_state type:['Reg'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example.output_signal type:['Output', 'Reg'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.reset type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
Bind:
(Bind dest:example.S0 tree:(IntConst 3'b000))
(Bind dest:example.S1 tree:(IntConst 3'b001))
(Bind dest:example.S2 tree:(IntConst 3'b010))
(Bind dest:example.S3 tree:(IntConst 3'b011))
(Bind dest:example.S4 tree:(IntConst 3'b100))
(Bind dest:example.S5 tree:(IntConst 3'b101))
(Bind dest:example._rn0_output_signal tree:(IntConst 0))
(Bind dest:example._rn10_next_state tree:(Terminal example.S0))
(Bind dest:example._rn11_next_state tree:(Terminal example.S3))
(Bind dest:example._rn12_next_state tree:(Terminal example.S5))
(Bind dest:example._rn13_next_state tree:(Terminal example.S1))
(Bind dest:example._rn14_next_state tree:(Terminal example.S3))
(Bind dest:example._rn15_next_state tree:(Terminal example.S2))
(Bind dest:example._rn16_next_state tree:(Terminal example.S4))
(Bind dest:example._rn17_next_state tree:(Terminal example.S1))
(Bind dest:example._rn18_next_state tree:(Terminal example.S0))
(Bind dest:example._rn19_next_state tree:(Terminal example.S4))
(Bind dest:example._rn1_output_signal tree:(IntConst 1))
(Bind dest:example._rn20_next_state tree:(Terminal example.S5))
(Bind dest:example._rn21_next_state tree:(Terminal example.S0))
(Bind dest:example._rn22_next_state tree:(Terminal example.S1))
(Bind dest:example._rn23_next_state tree:(Terminal example.S2))
(Bind dest:example._rn24_next_state tree:(Terminal example.S5))
(Bind dest:example._rn25_next_state tree:(Terminal example.S1))
(Bind dest:example._rn26_next_state tree:(Terminal example.S4))
(Bind dest:example._rn27_next_state tree:(Terminal example.S0))
(Bind dest:example._rn2_output_signal tree:(IntConst 1))
(Bind dest:example._rn3_output_signal tree:(IntConst 1))
(Bind dest:example._rn4_output_signal tree:(IntConst 0))
(Bind dest:example._rn5_next_state tree:(Terminal example.current_state))
(Bind dest:example._rn6_next_state tree:(Terminal example.S0))
(Bind dest:example._rn7_next_state tree:(Terminal example.S1))
(Bind dest:example._rn8_next_state tree:(Terminal example.S2))
(Bind dest:example._rn9_next_state tree:(Terminal example.S3))
(Bind dest:example.current_state tree:(Branch Cond:(Terminal example.reset) True:(Terminal example.S0) False:(Terminal example.next_state)))
(Bind dest:example.next_state tree:(Branch Cond:(Operator Eq Next:(Terminal example.current_state),(Terminal example.S0)) True:(Branch Cond:(Operator Eq Next:(Terminal example.input_signal),(IntConst 2'b00)) True:(Terminal example._rn6_next_state) False:(Branch Cond:(Operator Eq Next:(Terminal example.input_signal),(IntConst 2'b01)) True:(Terminal example._rn7_next_state) False:(Branch Cond:(Operator Eq Next:(Terminal example.input_signal),(IntConst 2'b10)) True:(Terminal example._rn8_next_state) False:(Branch Cond:(Operator Eq Next:(Terminal example.input_signal),(IntConst 2'b11)) True:(Terminal example._rn9_next_state) False:(Terminal example._rn5_next_state))))) False:(Branch Cond:(Operator Eq Next:(Terminal example.current_state),(Terminal example.S1)) True:(Branch Cond:(Operator Eq Next:(Terminal example.input_signal),(IntConst 2'b00)) True:(Terminal example._rn10_next_state) False:(Branch Cond:(Operator Eq Next:(Terminal example.input_signal),(IntConst 2'b01)) True:(Terminal example._rn11_next_state) False:(Branch Cond:(Operator Eq Next:(Terminal example.input_signal),(IntConst 2'b11)) True:(Terminal example._rn12_next_state)))) False:(Branch Cond:(Operator Eq Next:(Terminal example.current_state),(Terminal example.S2)) True:(Branch Cond:(Operator Eq Next:(Terminal example.input_signal),(IntConst 2'b00)) True:(Terminal example._rn13_next_state) False:(Branch Cond:(Operator Eq Next:(Terminal example.input_signal),(IntConst 2'b01)) True:(Terminal example._rn14_next_state) False:(Branch Cond:(Operator Eq Next:(Terminal example.input_signal),(IntConst 2'b10)) True:(Terminal example._rn15_next_state) False:(Branch Cond:(Operator Eq Next:(Terminal example.input_signal),(IntConst 2'b11)) True:(Terminal example._rn16_next_state))))) False:(Branch Cond:(Operator Eq Next:(Terminal example.current_state),(Terminal example.S3)) True:(Branch Cond:(Operator Eq Next:(Terminal example.input_signal),(IntConst 2'b00)) True:(Terminal example._rn17_next_state) False:(Branch Cond:(Operator Eq Next:(Terminal example.input_signal),(IntConst 2'b01)) True:(Terminal example._rn18_next_state) False:(Branch Cond:(Operator Eq Next:(Terminal example.input_signal),(IntConst 2'b10)) True:(Terminal example._rn19_next_state) False:(Branch Cond:(Operator Eq Next:(Terminal example.input_signal),(IntConst 2'b11)) True:(Terminal example._rn20_next_state))))) False:(Branch Cond:(Operator Eq Next:(Terminal example.current_state),(Terminal example.S4)) True:(Branch Cond:(Operator Eq Next:(Terminal example.input_signal),(IntConst 2'b00)) True:(Terminal example._rn21_next_state) False:(Branch Cond:(Operator Eq Next:(Terminal example.input_signal),(IntConst 2'b01)) True:(Terminal example._rn22_next_state) False:(Branch Cond:(Operator Eq Next:(Terminal example.input_signal),(IntConst 2'b10)) True:(Terminal example._rn23_next_state) False:(Branch Cond:(Operator Eq Next:(Terminal example.input_signal),(IntConst 2'b11)) True:(Terminal example._rn24_next_state))))) False:(Branch Cond:(Operator Eq Next:(Terminal example.current_state),(Terminal example.S5)) True:(Branch Cond:(Operator Eq Next:(Terminal example.input_signal),(IntConst 2'b00)) True:(Terminal example._rn25_next_state) False:(Branch Cond:(Operator Eq Next:(Terminal example.input_signal),(IntConst 2'b01)) True:(Terminal example._rn26_next_state) False:(Branch Cond:(Operator Eq Next:(Terminal example.input_signal),(IntConst 2'b10)) True:(Terminal example._rn27_next_state)))))))))))
(Bind dest:example.output_signal tree:(Branch Cond:(Operator Eq Next:(Terminal example.current_state),(Terminal example.S0)) True:(Terminal example._rn1_output_signal) False:(Branch Cond:(Operator Eq Next:(Terminal example.current_state),(Terminal example.S2)) True:(Terminal example._rn2_output_signal) False:(Branch Cond:(Operator Eq Next:(Terminal example.current_state),(Terminal example.S4)) True:(Terminal example._rn3_output_signal) False:(Branch Cond:(IntConst 1) True:(Terminal example._rn4_output_signal) False:(Terminal example._rn0_output_signal))))))


==> figs/example1/gpt4-prompt.txt <==
Now you are expert in Verilog. Your objective is to optimize the Verilog code to achieve better synthesis results. Please return the optimized code based on the given Original Code.

Original Code:
```verilog
module example(
    input wire clk,
    input wire reset,
    input wire [1:0] input_signal, // 2-bit input to represent four possible inputs (0-3)
    output reg output_signal
);

    // Define state codes
    parameter S0 = 3'b000,
              S1 = 3'b001,
              S2 = 3'b010,
              S3 = 3'b011,
              S4 = 3'b100,
              S5 = 3'b101;

    // State register
    reg [2:0] current_state, next_state;

    // Output logic based on the current state
    always @(current_state) begin
        // By default, set output to 0
        output_signal = 0;

        // Update the output signal based on the current state
        case (current_state)
            S0: output_signal = 1;
            S2: output_signal = 1;
            S4: output_signal = 1;
            default: output_signal = 0;
        endcase
    end

    // Sequential logic for state transitions
    always @(posedge clk or posedge reset) begin
        if (reset) begin
            current_state <= S0; // Reset to state S0
        end else begin
            current_state <= next_state;
        end
    end

    // Combinational logic for next state
    always @(*) begin
        // Default to staying in the same state
        next_state = current_state;

        // Determine the next state based on the current state and input
        case (current_state)
            S0: case (input_signal)
                2'b00: next_state = S0;
                2'b01: next_state = S1;
                2'b10: next_state = S2;
                2'b11: next_state = S3;
            endcase
            S1: case (input_signal)
                2'b00: next_state = S0;
                2'b01: next_state = S3;
                2'b11: next_state = S5;
                // No case for 2'b10 as it leads to S1 itself
            endcase
            S2: case (input_signal)
                2'b00: next_state = S1;
                2'b01: next_state = S3;
                2'b10: next_state = S2;
                2'b11: next_state = S4;
            endcase
            S3: case (input_signal)
                2'b00: next_state = S1;
                2'b01: next_state = S0;
                2'b10: next_state = S4;
                2'b11: next_state = S5;
            endcase
            S4: case (input_signal)
                2'b00: next_state = S0;
                2'b01: next_state = S1;
                2'b10: next_state = S2;
                2'b11: next_state = S5;
            endcase
            S5: case (input_signal)
                2'b00: next_state = S1;
                2'b01: next_state = S4;
                2'b10: next_state = S0;
                // No case for 2'b11 as it leads to S5 itself
            endcase
        endcase
    end
endmodule
```

==> figs/example1/ours-prompt.txt <==
module example_optimized(
    input wire clk,
    input wire reset,
    input wire [1:0] input_signal, // 2-bit input for four possible inputs (0-3)
    output reg output_signal
);

    // Define state codes with potential reductions
    parameter S0 = 2'b00,
              S1 = 2'b01,
              S2 = 2'b10;  // Merged state S2 represents S2, S4 due to similar output behavior

    // State register
    reg [1:0] current_state, next_state;

    // Output logic based on the current state
    always @(current_state) begin
        // Output signal logic simplified based on merged states
        output_signal = (current_state == S0 || current_state == S2) ? 1 : 0;
    end

    // Sequential logic for state transitions
    always @(posedge clk or posedge reset) begin
        if (reset) begin
            current_state <= S0; // Reset to state S0
        end else begin
            current_state <= next_state;
        end
    end

    // Combinational logic for next state
    always @(*) begin
        // Default to staying in the same state
        next_state = current_state;

        // Determine the next state based on the current state and input
        case (current_state)
            S0: case (input_signal)
                2'b00: next_state = S0;
                2'b01: next_state = S1;
                2'b10, 2'b11: next_state = S2;  // Merged transitions for inputs leading to S2 and S4
            endcase
            S1: case (input_signal)
                2'b00, 2'b01, 2'b11: next_state = S0;  // Merged transitions based on the similarity in reset to S0
                2'b10: next_state = S1;  // Stays in S1
            endcase
            S2: case (input_signal)
                2'b00, 2'b01: next_state = S0;  // Simplified transitions
                2'b10: next_state = S1;
                2'b11: next_state = S2;
            endcase
        endcase
    end
endmodule


==> figs/example2/control_flow_des.txt <==
FSM signal: example.state, Condition list length: 13
Condition: (Eq, Eq), Inferring transition condition
Condition: (Eq, Ulnot), Inferring transition condition
Condition: (Ulnot, Eq, Eq), Inferring transition condition
Condition: (Ulnot, Eq, Ulnot), Inferring transition condition
Condition: (Ulnot, Ulnot, Eq, Eq), Inferring transition condition
Condition: (Ulnot, Ulnot, Eq, Ulnot), Inferring transition condition
Condition: (Ulnot, Ulnot, Ulnot, Eq, Eq), Inferring transition condition
Condition: (Ulnot, Ulnot, Ulnot, Eq, Ulnot), Inferring transition condition
Condition: (Ulnot, Ulnot, Ulnot, Ulnot, Eq, Eq), Inferring transition condition
Condition: (Ulnot, Ulnot, Ulnot, Ulnot, Eq, Ulnot), Inferring transition condition
Condition: (Ulnot, Ulnot, Ulnot, Ulnot, Ulnot, Ulnot), Inferring transition condition
Condition: (Ulnot, Ulnot, Ulnot, Ulnot, Ulnot, Eq, Eq), Inferring transition condition
Condition: (Ulnot, Ulnot, Ulnot, Ulnot, Ulnot, Eq, Ulnot), Inferring transition condition
# SIGNAL NAME: example.state
# DELAY CNT: 0
0 --(example_x=='d1)--> 3
0 --(!(example_x=='d1))--> 4
1 --(example_x=='d1)--> 3
1 --(!(example_x=='d1))--> 5
2 --(example_x=='d1)--> 1
2 --(!(example_x=='d1))--> 4
3 --(example_x=='d1)--> 1
3 --(!(example_x=='d1))--> 5
4 --(!(example_x=='d1))--> 2
4 --(example_x=='d1)--> 5
5 --(!(example_x=='d1))--> 1
5 --(example_x=='d1)--> 2
6 --None--> 0
7 --None--> 0
Loop
(1, 3)
(1, 3, 5, 2)
(1, 5, 2)
(1, 3, 5)
(1, 5)
(2, 4, 5)
(2, 4)


==> figs/example2/data_flow_des.txt <==
Directive:
Instance:
(example, 'example')
Term:
(Term name:example.A type:['Localparam'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.B type:['Localparam'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.C type:['Localparam'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.D type:['Localparam'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.E type:['Localparam'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.F type:['Localparam'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.Z type:['Output', 'Reg'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn0_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn10_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn11_Z type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn12_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn13_Z type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn14_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn15_Z type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn16_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn17_Z type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn18_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn19_Z type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn1_Z type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn20_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn21_Z type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn22_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn23_Z type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn24_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn25_Z type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn2_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn3_Z type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn4_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn5_Z type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn6_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn7_Z type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn8_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn9_Z type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.clk type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.next_state type:['Reg'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example.reset type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.state type:['Reg'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example.x type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
Bind:
(Bind dest:example.A tree:(IntConst 3'b000))
(Bind dest:example.B tree:(IntConst 3'b001))
(Bind dest:example.C tree:(IntConst 3'b010))
(Bind dest:example.D tree:(IntConst 3'b011))
(Bind dest:example.E tree:(IntConst 3'b100))
(Bind dest:example.F tree:(IntConst 3'b101))
(Bind dest:example.Z tree:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.A)) True:(Branch Cond:(Operator Eq Next:(Terminal example.x),(IntConst 1)) True:(Terminal example._rn1_Z) False:(Terminal example._rn3_Z)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.B)) True:(Branch Cond:(Operator Eq Next:(Terminal example.x),(IntConst 1)) True:(Terminal example._rn5_Z) False:(Terminal example._rn7_Z)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.C)) True:(Branch Cond:(Operator Eq Next:(Terminal example.x),(IntConst 1)) True:(Terminal example._rn9_Z) False:(Terminal example._rn11_Z)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.D)) True:(Branch Cond:(Operator Eq Next:(Terminal example.x),(IntConst 1)) True:(Terminal example._rn13_Z) False:(Terminal example._rn15_Z)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.E)) True:(Branch Cond:(Operator Eq Next:(Terminal example.x),(IntConst 1)) True:(Terminal example._rn17_Z) False:(Terminal example._rn19_Z)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.F)) True:(Branch Cond:(Operator Eq Next:(Terminal example.x),(IntConst 1)) True:(Terminal example._rn21_Z) False:(Terminal example._rn23_Z)) False:(Branch Cond:(IntConst 1) True:(Terminal example._rn25_Z)))))))))
(Bind dest:example._rn0_next_state tree:(Terminal example.D))
(Bind dest:example._rn10_next_state tree:(Terminal example.E))
(Bind dest:example._rn11_Z tree:(IntConst 0))
(Bind dest:example._rn12_next_state tree:(Terminal example.B))
(Bind dest:example._rn13_Z tree:(IntConst 0))
(Bind dest:example._rn14_next_state tree:(Terminal example.F))
(Bind dest:example._rn15_Z tree:(IntConst 0))
(Bind dest:example._rn16_next_state tree:(Terminal example.F))
(Bind dest:example._rn17_Z tree:(IntConst 1))
(Bind dest:example._rn18_next_state tree:(Terminal example.C))
(Bind dest:example._rn19_Z tree:(IntConst 0))
(Bind dest:example._rn1_Z tree:(IntConst 1))
(Bind dest:example._rn20_next_state tree:(Terminal example.C))
(Bind dest:example._rn21_Z tree:(IntConst 0))
(Bind dest:example._rn22_next_state tree:(Terminal example.B))
(Bind dest:example._rn23_Z tree:(IntConst 0))
(Bind dest:example._rn24_next_state tree:(Terminal example.A))
(Bind dest:example._rn25_Z tree:(IntConst 0))
(Bind dest:example._rn2_next_state tree:(Terminal example.E))
(Bind dest:example._rn3_Z tree:(IntConst 0))
(Bind dest:example._rn4_next_state tree:(Terminal example.D))
(Bind dest:example._rn5_Z tree:(IntConst 0))
(Bind dest:example._rn6_next_state tree:(Terminal example.F))
(Bind dest:example._rn7_Z tree:(IntConst 0))
(Bind dest:example._rn8_next_state tree:(Terminal example.B))
(Bind dest:example._rn9_Z tree:(IntConst 1))
(Bind dest:example.next_state tree:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.A)) True:(Branch Cond:(Operator Eq Next:(Terminal example.x),(IntConst 1)) True:(Terminal example._rn0_next_state) False:(Terminal example._rn2_next_state)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.B)) True:(Branch Cond:(Operator Eq Next:(Terminal example.x),(IntConst 1)) True:(Terminal example._rn4_next_state) False:(Terminal example._rn6_next_state)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.C)) True:(Branch Cond:(Operator Eq Next:(Terminal example.x),(IntConst 1)) True:(Terminal example._rn8_next_state) False:(Terminal example._rn10_next_state)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.D)) True:(Branch Cond:(Operator Eq Next:(Terminal example.x),(IntConst 1)) True:(Terminal example._rn12_next_state) False:(Terminal example._rn14_next_state)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.E)) True:(Branch Cond:(Operator Eq Next:(Terminal example.x),(IntConst 1)) True:(Terminal example._rn16_next_state) False:(Terminal example._rn18_next_state)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.F)) True:(Branch Cond:(Operator Eq Next:(Terminal example.x),(IntConst 1)) True:(Terminal example._rn20_next_state) False:(Terminal example._rn22_next_state)) False:(Branch Cond:(IntConst 1) True:(Terminal example._rn24_next_state)))))))))
(Bind dest:example.state tree:(Branch Cond:(Terminal example.reset) True:(Terminal example.A) False:(Terminal example.next_state)))


==> figs/example3/control_flow_des.txt <==
FSM signal: example.state, Condition list length: 15
Condition: (Eq, example.x), Inferring transition condition
Condition: (Eq, Ulnot), Inferring transition condition
Condition: (Ulnot, Eq, example.x), Inferring transition condition
Condition: (Ulnot, Eq, Ulnot), Inferring transition condition
Condition: (Ulnot, Ulnot, Eq, example.x), Inferring transition condition
Condition: (Ulnot, Ulnot, Eq, Ulnot), Inferring transition condition
Condition: (Ulnot, Ulnot, Ulnot, Eq, example.x), Inferring transition condition
Condition: (Ulnot, Ulnot, Ulnot, Eq, Ulnot), Inferring transition condition
Condition: (Ulnot, Ulnot, Ulnot, Ulnot, Eq, example.x), Inferring transition condition
Condition: (Ulnot, Ulnot, Ulnot, Ulnot, Eq, Ulnot), Inferring transition condition
Condition: (Ulnot, Ulnot, Ulnot, Ulnot, Ulnot, Eq, example.x), Inferring transition condition
Condition: (Ulnot, Ulnot, Ulnot, Ulnot, Ulnot, Eq, Ulnot), Inferring transition condition
Condition: (Ulnot, Ulnot, Ulnot, Ulnot, Ulnot, Ulnot, Ulnot), Inferring transition condition
Condition: (Ulnot, Ulnot, Ulnot, Ulnot, Ulnot, Ulnot, Eq, example.x), Inferring transition condition
Condition: (Ulnot, Ulnot, Ulnot, Ulnot, Ulnot, Ulnot, Eq, Ulnot), Inferring transition condition
# SIGNAL NAME: example.state
# DELAY CNT: 0
0 --(!(example_x>'d0))--> 1
0 --(example_x>'d0)--> 2
1 --(!(example_x>'d0))--> 3
1 --(example_x>'d0)--> 5
2 --(example_x>'d0)--> 4
2 --(!(example_x>'d0))--> 5
3 --(!(example_x>'d0))--> 1
3 --(example_x>'d0)--> 6
4 --(example_x>'d0)--> 2
4 --(!(example_x>'d0))--> 5
5 --(example_x>'d0)--> 3
5 --(!(example_x>'d0))--> 4
6 --(!(example_x>'d0))--> 5
6 --(example_x>'d0)--> 6
7 --None--> 0
Loop
(1, 3)
(2, 5, 4)
(1, 5, 3)
(3, 6, 5)
(6,)
(2, 4)


==> figs/example3/data_flow_des.txt <==
Directive:
Instance:
(example, 'example')
Term:
(Term name:example.S0 type:['Localparam'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.S1 type:['Localparam'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.S2 type:['Localparam'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.S3 type:['Localparam'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.S4 type:['Localparam'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.S5 type:['Localparam'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.S6 type:['Localparam'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn0_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn10_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn11_output_signal type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn12_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn13_output_signal type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn14_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn15_output_signal type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn1_output_signal type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn2_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn3_output_signal type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn4_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn5_output_signal type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn6_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn7_output_signal type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn8_next_state type:['Rename'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example._rn9_output_signal type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.clk type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.next_state type:['Reg'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example.output_signal type:['Output', 'Reg'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.reset type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.state type:['Reg'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example.x type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
Bind:
(Bind dest:example.S0 tree:(IntConst 3'b000))
(Bind dest:example.S1 tree:(IntConst 3'b001))
(Bind dest:example.S2 tree:(IntConst 3'b010))
(Bind dest:example.S3 tree:(IntConst 3'b011))
(Bind dest:example.S4 tree:(IntConst 3'b100))
(Bind dest:example.S5 tree:(IntConst 3'b101))
(Bind dest:example.S6 tree:(IntConst 3'b110))
(Bind dest:example._rn0_next_state tree:(Branch Cond:(Terminal example.x) True:(Terminal example.S2) False:(Terminal example.S1)))
(Bind dest:example._rn10_next_state tree:(Branch Cond:(Terminal example.x) True:(Terminal example.S3) False:(Terminal example.S4)))
(Bind dest:example._rn11_output_signal tree:(IntConst 1'b0))
(Bind dest:example._rn12_next_state tree:(Branch Cond:(Terminal example.x) True:(Terminal example.S6) False:(Terminal example.S5)))
(Bind dest:example._rn13_output_signal tree:(IntConst 1'b0))
(Bind dest:example._rn14_next_state tree:(Terminal example.S0))
(Bind dest:example._rn15_output_signal tree:(IntConst 1'b0))
(Bind dest:example._rn1_output_signal tree:(IntConst 1'b1))
(Bind dest:example._rn2_next_state tree:(Branch Cond:(Terminal example.x) True:(Terminal example.S5) False:(Terminal example.S3)))
(Bind dest:example._rn3_output_signal tree:(IntConst 1'b1))
(Bind dest:example._rn4_next_state tree:(Branch Cond:(Terminal example.x) True:(Terminal example.S4) False:(Terminal example.S5)))
(Bind dest:example._rn5_output_signal tree:(IntConst 1'b0))
(Bind dest:example._rn6_next_state tree:(Branch Cond:(Terminal example.x) True:(Terminal example.S6) False:(Terminal example.S1)))
(Bind dest:example._rn7_output_signal tree:(IntConst 1'b1))
(Bind dest:example._rn8_next_state tree:(Branch Cond:(Terminal example.x) True:(Terminal example.S2) False:(Terminal example.S5)))
(Bind dest:example._rn9_output_signal tree:(IntConst 1'b0))
(Bind dest:example.next_state tree:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.S0)) True:(Terminal example._rn0_next_state) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.S1)) True:(Terminal example._rn2_next_state) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.S2)) True:(Terminal example._rn4_next_state) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.S3)) True:(Terminal example._rn6_next_state) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.S4)) True:(Terminal example._rn8_next_state) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.S5)) True:(Terminal example._rn10_next_state) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.S6)) True:(Terminal example._rn12_next_state) False:(Branch Cond:(IntConst 1) True:(Terminal example._rn14_next_state))))))))))
(Bind dest:example.output_signal tree:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.S0)) True:(Terminal example._rn1_output_signal) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.S1)) True:(Terminal example._rn3_output_signal) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.S2)) True:(Terminal example._rn5_output_signal) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.S3)) True:(Terminal example._rn7_output_signal) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.S4)) True:(Terminal example._rn9_output_signal) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.S5)) True:(Terminal example._rn11_output_signal) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.S6)) True:(Terminal example._rn13_output_signal) False:(Branch Cond:(IntConst 1) True:(Terminal example._rn15_output_signal))))))))))
(Bind dest:example.state tree:(Branch Cond:(Terminal example.reset) True:(Terminal example.S0) False:(Terminal example.next_state)))


==> figs/example3/gpt4-prompt.txt <==
Now you are expert in Verilog. Your objective is to optimize the Verilog code to achieve better synthesis results. Please return the optimized code based on the given Original Code.

Original Code:
```verilog
module example (
    input wire clk,
    input wire reset,
    input wire x,
    output reg output_signal
);

    // State encoding
    localparam S0 = 3'b000,
               S1 = 3'b001,
               S2 = 3'b010,
               S3 = 3'b011,
               S4 = 3'b100,
               S5 = 3'b101,
               S6 = 3'b110;

    reg [2:0] next_state;
    reg [2:0] state;  // 3-bit state representation for S0 to S6

    // Sequential logic for state transitions
    always @(posedge clk or posedge reset) begin
        if (reset) begin
            state <= S0;  // Reset to state S0
        end else begin
            state <= next_state;
        end
    end

    // Combinational logic for next state and output
    always @(*) begin
        case (state)
            S0: begin
                next_state = x ? S2 : S1;
                output_signal = 1'b1;
            end
            S1: begin
                next_state = x ? S5 : S3;
                output_signal = 1'b1;
            end
            S2: begin
                next_state = x ? S4 : S5;
                output_signal = 1'b0;
            end
            S3: begin
                next_state = x ? S6 : S1;
                output_signal = 1'b1;
            end
            S4: begin
                next_state = x ? S2 : S5;
                output_signal = 1'b0;
            end
            S5: begin
                next_state = x ? S3 : S4;
                output_signal = 1'b0;
            end
            S6: begin
                next_state = x ? S6 : S5;
                output_signal = 1'b0;
            end
            default: begin
                next_state = S0;  // Default to state S0 if an undefined state is encountered
                output_signal = 1'b0;
            end
        endcase
    end
endmodule

```

==> figs/example3/ours-prompt.txt <==
Now you are an experienced and skilled Verilog engineer. Your objective is to optimize the given Verilog Code to obtain better synthesis results including area, performance.

Here's an optimization example.

</EXAMPLE 1>

Original Code:
```verilog
module example(
    input wire clk,
    input wire reset,
    input wire [1:0] input_signal, // 2-bit input to represent four possible inputs (0-3)
    output reg output_signal
);

    // Define state codes
    parameter S0 = 3'b000,
              S1 = 3'b001,
              S2 = 3'b010,
              S3 = 3'b011,
              S4 = 3'b100,
              S5 = 3'b101;

    // State register
    reg [2:0] current_state, next_state;

    // Output logic based on the current state
    always @(current_state) begin
        // By default, set output to 0
        output_signal = 0;

        // Update the output signal based on the current state
        case (current_state)
            S0: output_signal = 1;
            S2: output_signal = 1;
            S4: output_signal = 1;
            default: output_signal = 0;
        endcase
    end

    // Sequential logic for state transitions
    always @(posedge clk or posedge reset) begin
        if (reset) begin
            current_state <= S0; // Reset to state S0
        end else begin
            current_state <= next_state;
        end
    end

    // Combinational logic for next state
    always @(*) begin
        // Default to staying in the same state
        next_state = current_state;

        // Determine the next state based on the current state and input
        case (current_state)
            S0: case (input_signal)
                2'b00: next_state = S0;
                2'b01: next_state = S1;
                2'b10: next_state = S2;
                2'b11: next_state = S3;
            endcase
            S1: case (input_signal)
                2'b00: next_state = S0;
                2'b01: next_state = S3;
                2'b11: next_state = S5;
                // No case for 2'b10 as it leads to S1 itself
            endcase
            S2: case (input_signal)
                2'b00: next_state = S1;
                2'b01: next_state = S3;
                2'b10: next_state = S2;
                2'b11: next_state = S4;
            endcase
            S3: case (input_signal)
                2'b00: next_state = S1;
                2'b01: next_state = S0;
                2'b10: next_state = S4;
                2'b11: next_state = S5;
            endcase
            S4: case (input_signal)
                2'b00: next_state = S0;
                2'b01: next_state = S1;
                2'b10: next_state = S2;
                2'b11: next_state = S5;
            endcase
            S5: case (input_signal)
                2'b00: next_state = S1;
                2'b01: next_state = S4;
                2'b10: next_state = S0;
                // No case for 2'b11 as it leads to S5 itself
            endcase
        endcase
    end
endmodule
```

Optimized Version:
```verilog
module fsm (
    input wire clk,
    input wire reset,
    input wire [1:0] input_signal,  // 2-bit input for 4 different inputs (0-3)
    output reg output_signal
);

    // Define state codes
    parameter S0 = 2'b00,
              S1 = 2'b01,
              S2 = 2'b10,
              S3 = 2'b11;

    // Define states as a reg type for sequential logic
    reg [1:0] current_state, next_state;

    // Sequential logic for state transitions
    always @(posedge clk or posedge reset) begin
        if (reset) begin
            current_state <= S0;  // Start at S0 on reset
        end else begin
            current_state <= next_state;
        end
    end

    // Combinational logic for next state and output signal
    always @(*) begin
        // Defaults for next state and output
        next_state = current_state;
        output_signal = 1'b0;

        case (current_state)
            S0: begin
                case (input_signal)
                    2'b00: begin next_state = S0; output_signal = 1'b1; end
                    2'b01: begin next_state = S1; output_signal = 1'b1; end
                    2'b10: begin next_state = S2; output_signal = 1'b1; end
                    2'b11: begin next_state = S3; output_signal = 1'b1; end
                endcase
            end
            S1: begin
                case (input_signal)
                    2'b00: next_state = S0;
                    // For input 2'b01 and 2'b11, next_state remains S3, as shown in the table.
                    2'b01: next_state = S3;
                    2'b10: next_state = S1;
                    2'b11: next_state = S3;
                endcase
            end
            S2: begin
                case (input_signal)
                    2'b00: begin next_state = S1; output_signal = 1'b1; end
                    2'b01: begin next_state = S3; output_signal = 1'b1; end
                    2'b10: begin next_state = S2; output_signal = 1'b1; end
                    2'b11: begin next_state = S0; output_signal = 1'b1; end
                endcase
            end
            S3: begin
                case (input_signal)
                    2'b00: next_state = S1;
                    2'b01: next_state = S0;
                    2'b10: next_state = S0;
                    2'b11: next_state = S3;
                endcase
            end
            default: begin
                next_state = S0;
                output_signal = 1'b0;
            end
        endcase
    end

endmodule
```

## Optimization Patterns:
**State Minimization**: Reducing the number of states in an FSM can simplify the logic and potentially decrease the resources needed for implementation. This optimization can also lead to less power consumption and higher performance.

**Transition Simplification**: By streamlining the state transitions, we can reduce the complexity of the combinational logic that determines the next state, thus optimizing synthesis results and potentially improving clock frequencies.

**Output Decoupling**: Reducing the dependence of output signals on multiple states can simplify the output logic and reduce the likelihood of errors during state transitions.

Guidelines:
- Make SURE complete to every step PERFECTLY without ANY Mistakes.
- Carefully check input and output state, ENSURE the optimized version retains FUNCTIONAL EQUIVALENCE with the original while being OPTIMIZED for synthesis.
- After reviewing, it can be seen that some simplifications in the optimized code might have been too aggressive, particularly in handling specific input cases for the merged states. To maintain perfect functional equivalence, more nuanced handling of these cases is required, possibly with explicit transition conditions for each input case that was merged. Adjusting these would ensure that the optimized code performs identically to the original while still benefiting from the optimizations made.

Take a Deep Breath and Carefully Follow the Examples and Guides I gave you. I will tip you $2000 if you OPTIMIZE the Code Perfectly.

## INSTANCE1

Original Code:

```verilog
module example (
    input wire clk,
    input wire reset,
    input wire x,
    output reg output_signal
);

    // State encoding
    localparam S0 = 3'b000,
               S1 = 3'b001,
               S2 = 3'b010,
               S3 = 3'b011,
               S4 = 3'b100,
               S5 = 3'b101,
               S6 = 3'b110;

    reg [2:0] next_state;
    reg [2:0] state;  // 3-bit state representation for S0 to S6

    // Sequential logic for state transitions
    always @(posedge clk or posedge reset) begin
        if (reset) begin
            state <= S0;  // Reset to state S0
        end else begin
            state <= next_state;
        end
    end

    // Combinational logic for next state and output
    always @(*) begin
        case (state)
            S0: begin
                next_state = x ? S2 : S1;
                output_signal = 1'b1;
            end
            S1: begin
                next_state = x ? S5 : S3;
                output_signal = 1'b1;
            end
            S2: begin
                next_state = x ? S4 : S5;
                output_signal = 1'b0;
            end
            S3: begin
                next_state = x ? S6 : S1;
                output_signal = 1'b1;
            end
            S4: begin
                next_state = x ? S2 : S5;
                output_signal = 1'b0;
            end
            S5: begin
                next_state = x ? S3 : S4;
                output_signal = 1'b0;
            end
            S6: begin
                next_state = x ? S6 : S5;
                output_signal = 1'b0;
            end
            default: begin
                next_state = S0;  // Default to state S0 if an undefined state is encountered
                output_signal = 1'b0;
            end
        endcase
    end
endmodule
```


==> figs/example4/control_flow_des.txt <==
FSM signal: example.state, Condition list length: 9
Condition: (Eq, Eq), Inferring transition condition
Condition: (Eq, Ulnot), Inferring transition condition
Condition: (Ulnot, Eq, Eq), Inferring transition condition
Condition: (Ulnot, Eq, Ulnot), Inferring transition condition
Condition: (Ulnot, Ulnot, Eq, Eq), Inferring transition condition
Condition: (Ulnot, Ulnot, Eq, Ulnot), Inferring transition condition
Condition: (Ulnot, Ulnot, Ulnot, Ulnot), Inferring transition condition
Condition: (Ulnot, Ulnot, Ulnot, Eq, Eq), Inferring transition condition
Condition: (Ulnot, Ulnot, Ulnot, Eq, Ulnot), Inferring transition condition
# SIGNAL NAME: example.state
# DELAY CNT: 0
0 --None--> 1
1 --(example_x=='d1)--> 2
1 --(!(example_x=='d1))--> 4
2 --(example_x=='d1)--> 2
2 --(!(example_x=='d1))--> 8
3 --None--> 1
4 --(!(example_x=='d1))--> 1
4 --(example_x=='d1)--> 8
5 --None--> 1
6 --None--> 1
7 --None--> 1
8 --(example_x=='d1)--> 1
8 --(!(example_x=='d1))--> 2
9 --None--> 1
10 --None--> 1
11 --None--> 1
12 --None--> 1
13 --None--> 1
14 --None--> 1
15 --None--> 1
Loop
(1, 2, 8)
(2,)
(2, 8)
(1, 4, 8)
(1, 4)


==> figs/example4/data_flow_des.txt <==
Directive:
Instance:
(example, 'example')
Term:
(Term name:example.AC type:['Localparam'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.BD type:['Localparam'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.E type:['Localparam'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.F type:['Localparam'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.Z type:['Output', 'Reg'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn0_next_state type:['Rename'] msb:(IntConst 3) lsb:(IntConst 0))
(Term name:example._rn10_next_state type:['Rename'] msb:(IntConst 3) lsb:(IntConst 0))
(Term name:example._rn11_Z type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn12_next_state type:['Rename'] msb:(IntConst 3) lsb:(IntConst 0))
(Term name:example._rn13_Z type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn14_next_state type:['Rename'] msb:(IntConst 3) lsb:(IntConst 0))
(Term name:example._rn15_Z type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn16_next_state type:['Rename'] msb:(IntConst 3) lsb:(IntConst 0))
(Term name:example._rn17_Z type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn1_Z type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn2_next_state type:['Rename'] msb:(IntConst 3) lsb:(IntConst 0))
(Term name:example._rn3_Z type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn4_next_state type:['Rename'] msb:(IntConst 3) lsb:(IntConst 0))
(Term name:example._rn5_Z type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn6_next_state type:['Rename'] msb:(IntConst 3) lsb:(IntConst 0))
(Term name:example._rn7_Z type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn8_next_state type:['Rename'] msb:(IntConst 3) lsb:(IntConst 0))
(Term name:example._rn9_Z type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.clk type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.next_state type:['Reg'] msb:(IntConst 3) lsb:(IntConst 0))
(Term name:example.reset type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.state type:['Reg'] msb:(IntConst 3) lsb:(IntConst 0))
(Term name:example.x type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
Bind:
(Bind dest:example.AC tree:(IntConst 4'b0001))
(Bind dest:example.BD tree:(IntConst 4'b0010))
(Bind dest:example.E tree:(IntConst 4'b0100))
(Bind dest:example.F tree:(IntConst 4'b1000))
(Bind dest:example.Z tree:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.AC)) True:(Branch Cond:(Operator Eq Next:(Terminal example.x),(IntConst 1)) True:(Terminal example._rn1_Z) False:(Terminal example._rn3_Z)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.BD)) True:(Branch Cond:(Operator Eq Next:(Terminal example.x),(IntConst 1)) True:(Terminal example._rn5_Z) False:(Terminal example._rn7_Z)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.E)) True:(Branch Cond:(Operator Eq Next:(Terminal example.x),(IntConst 1)) True:(Terminal example._rn9_Z) False:(Terminal example._rn11_Z)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.F)) True:(Branch Cond:(Operator Eq Next:(Terminal example.x),(IntConst 1)) True:(Terminal example._rn13_Z) False:(Terminal example._rn15_Z)) False:(Branch Cond:(IntConst 1) True:(Terminal example._rn17_Z)))))))
(Bind dest:example._rn0_next_state tree:(Terminal example.BD))
(Bind dest:example._rn10_next_state tree:(Terminal example.AC))
(Bind dest:example._rn11_Z tree:(IntConst 0))
(Bind dest:example._rn12_next_state tree:(Terminal example.AC))
(Bind dest:example._rn13_Z tree:(IntConst 0))
(Bind dest:example._rn14_next_state tree:(Terminal example.BD))
(Bind dest:example._rn15_Z tree:(IntConst 0))
(Bind dest:example._rn16_next_state tree:(Terminal example.AC))
(Bind dest:example._rn17_Z tree:(IntConst 0))
(Bind dest:example._rn1_Z tree:(IntConst 1))
(Bind dest:example._rn2_next_state tree:(Terminal example.E))
(Bind dest:example._rn3_Z tree:(IntConst 0))
(Bind dest:example._rn4_next_state tree:(Terminal example.BD))
(Bind dest:example._rn5_Z tree:(IntConst 0))
(Bind dest:example._rn6_next_state tree:(Terminal example.F))
(Bind dest:example._rn7_Z tree:(IntConst 0))
(Bind dest:example._rn8_next_state tree:(Terminal example.F))
(Bind dest:example._rn9_Z tree:(IntConst 1))
(Bind dest:example.next_state tree:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.AC)) True:(Branch Cond:(Operator Eq Next:(Terminal example.x),(IntConst 1)) True:(Terminal example._rn0_next_state) False:(Terminal example._rn2_next_state)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.BD)) True:(Branch Cond:(Operator Eq Next:(Terminal example.x),(IntConst 1)) True:(Terminal example._rn4_next_state) False:(Terminal example._rn6_next_state)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.E)) True:(Branch Cond:(Operator Eq Next:(Terminal example.x),(IntConst 1)) True:(Terminal example._rn8_next_state) False:(Terminal example._rn10_next_state)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.F)) True:(Branch Cond:(Operator Eq Next:(Terminal example.x),(IntConst 1)) True:(Terminal example._rn12_next_state) False:(Terminal example._rn14_next_state)) False:(Branch Cond:(IntConst 1) True:(Terminal example._rn16_next_state)))))))
(Bind dest:example.state tree:(Branch Cond:(Terminal example.reset) True:(Terminal example.AC) False:(Terminal example.next_state)))


==> figs/example5/control_flow_des.txt <==
FSM signal: example.state, Condition list length: 9
Condition: (Eq, Eq), Inferring transition condition
Condition: (Eq, Ulnot), Inferring transition condition
Condition: (Ulnot, Eq, Eq), Inferring transition condition
Condition: (Ulnot, Eq, Ulnot), Inferring transition condition
Condition: (Ulnot, Ulnot, Eq, Eq), Inferring transition condition
Condition: (Ulnot, Ulnot, Eq, Ulnot), Inferring transition condition
Condition: (Ulnot, Ulnot, Ulnot, Ulnot), Inferring transition condition
Condition: (Ulnot, Ulnot, Ulnot, Eq, Eq), Inferring transition condition
Condition: (Ulnot, Ulnot, Ulnot, Eq, Ulnot), Inferring transition condition
# SIGNAL NAME: example.state
# DELAY CNT: 0
0 --None--> 1
1 --(example_x=='d1)--> 2
1 --(!(example_x=='d1))--> 4
2 --(example_x=='d1)--> 2
2 --(!(example_x=='d1))--> 8
3 --None--> 1
4 --(!(example_x=='d1))--> 1
4 --(example_x=='d1)--> 8
5 --None--> 1
6 --None--> 1
7 --None--> 1
8 --(example_x=='d1)--> 1
8 --(!(example_x=='d1))--> 2
9 --None--> 1
10 --None--> 1
11 --None--> 1
12 --None--> 1
13 --None--> 1
14 --None--> 1
15 --None--> 1
Loop
(1, 2, 8)
(2,)
(2, 8)
(1, 4, 8)
(1, 4)


==> figs/example5/data_flow_des.txt <==
Directive:
Instance:
(example, 'example')
Term:
(Term name:example.AC type:['Localparam'] msb:(IntConst 3) lsb:(IntConst 0))
(Term name:example.BD type:['Localparam'] msb:(IntConst 3) lsb:(IntConst 0))
(Term name:example.E type:['Localparam'] msb:(IntConst 3) lsb:(IntConst 0))
(Term name:example.F type:['Localparam'] msb:(IntConst 3) lsb:(IntConst 0))
(Term name:example.Z type:['Output', 'Reg'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn0_next_state type:['Rename'] msb:(IntConst 3) lsb:(IntConst 0))
(Term name:example._rn10_next_state type:['Rename'] msb:(IntConst 3) lsb:(IntConst 0))
(Term name:example._rn11_Z type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn12_next_state type:['Rename'] msb:(IntConst 3) lsb:(IntConst 0))
(Term name:example._rn13_Z type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn14_next_state type:['Rename'] msb:(IntConst 3) lsb:(IntConst 0))
(Term name:example._rn15_Z type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn16_next_state type:['Rename'] msb:(IntConst 3) lsb:(IntConst 0))
(Term name:example._rn17_Z type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn1_Z type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn2_next_state type:['Rename'] msb:(IntConst 3) lsb:(IntConst 0))
(Term name:example._rn3_Z type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn4_next_state type:['Rename'] msb:(IntConst 3) lsb:(IntConst 0))
(Term name:example._rn5_Z type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn6_next_state type:['Rename'] msb:(IntConst 3) lsb:(IntConst 0))
(Term name:example._rn7_Z type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example._rn8_next_state type:['Rename'] msb:(IntConst 3) lsb:(IntConst 0))
(Term name:example._rn9_Z type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.clk type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.next_state type:['Reg'] msb:(IntConst 3) lsb:(IntConst 0))
(Term name:example.reset type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.state type:['Reg'] msb:(IntConst 3) lsb:(IntConst 0))
(Term name:example.x type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
Bind:
(Bind dest:example.AC tree:(IntConst 4'b0001))
(Bind dest:example.BD tree:(IntConst 4'b0010))
(Bind dest:example.E tree:(IntConst 4'b0100))
(Bind dest:example.F tree:(IntConst 4'b1000))
(Bind dest:example.Z tree:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.AC)) True:(Branch Cond:(Operator Eq Next:(Terminal example.x),(IntConst 1)) True:(Terminal example._rn1_Z) False:(Terminal example._rn3_Z)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.BD)) True:(Branch Cond:(Operator Eq Next:(Terminal example.x),(IntConst 1)) True:(Terminal example._rn5_Z) False:(Terminal example._rn7_Z)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.E)) True:(Branch Cond:(Operator Eq Next:(Terminal example.x),(IntConst 1)) True:(Terminal example._rn9_Z) False:(Terminal example._rn11_Z)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.F)) True:(Branch Cond:(Operator Eq Next:(Terminal example.x),(IntConst 1)) True:(Terminal example._rn13_Z) False:(Terminal example._rn15_Z)) False:(Branch Cond:(IntConst 1) True:(Terminal example._rn17_Z)))))))
(Bind dest:example._rn0_next_state tree:(Terminal example.BD))
(Bind dest:example._rn10_next_state tree:(Terminal example.AC))
(Bind dest:example._rn11_Z tree:(IntConst 0))
(Bind dest:example._rn12_next_state tree:(Terminal example.AC))
(Bind dest:example._rn13_Z tree:(IntConst 0))
(Bind dest:example._rn14_next_state tree:(Terminal example.BD))
(Bind dest:example._rn15_Z tree:(IntConst 0))
(Bind dest:example._rn16_next_state tree:(Terminal example.AC))
(Bind dest:example._rn17_Z tree:(IntConst 0))
(Bind dest:example._rn1_Z tree:(IntConst 1))
(Bind dest:example._rn2_next_state tree:(Terminal example.E))
(Bind dest:example._rn3_Z tree:(IntConst 0))
(Bind dest:example._rn4_next_state tree:(Terminal example.BD))
(Bind dest:example._rn5_Z tree:(IntConst 0))
(Bind dest:example._rn6_next_state tree:(Terminal example.F))
(Bind dest:example._rn7_Z tree:(IntConst 0))
(Bind dest:example._rn8_next_state tree:(Terminal example.F))
(Bind dest:example._rn9_Z tree:(IntConst 1))
(Bind dest:example.next_state tree:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.AC)) True:(Branch Cond:(Operator Eq Next:(Terminal example.x),(IntConst 1)) True:(Terminal example._rn0_next_state) False:(Terminal example._rn2_next_state)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.BD)) True:(Branch Cond:(Operator Eq Next:(Terminal example.x),(IntConst 1)) True:(Terminal example._rn4_next_state) False:(Terminal example._rn6_next_state)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.E)) True:(Branch Cond:(Operator Eq Next:(Terminal example.x),(IntConst 1)) True:(Terminal example._rn8_next_state) False:(Terminal example._rn10_next_state)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(Terminal example.F)) True:(Branch Cond:(Operator Eq Next:(Terminal example.x),(IntConst 1)) True:(Terminal example._rn12_next_state) False:(Terminal example._rn14_next_state)) False:(Branch Cond:(IntConst 1) True:(Terminal example._rn16_next_state)))))))
(Bind dest:example.state tree:(Branch Cond:(Terminal example.reset) True:(Terminal example.AC) False:(Terminal example.next_state)))


==> figs/memory_folding/control_flow_des.txt <==
FSM signal: example.state, Condition list length: 9
Condition: (Eq, Land), Inferring transition condition
Condition: (Ulnot, Eq), Inferring transition condition
Condition: (Ulnot, Ulnot, Eq), Inferring transition condition
Condition: (Ulnot, Ulnot, Ulnot, Eq, Land), Inferring transition condition
Condition: (Ulnot, Ulnot, Ulnot, Ulnot, Eq), Inferring transition condition
Condition: (Ulnot, Ulnot, Ulnot, Ulnot, Ulnot, Eq), Inferring transition condition
# SIGNAL NAME: example.state
# DELAY CNT: 0
0 --((example_write_enable>'d0)&&(example_start_process>'d0))--> 1
1 --None--> 2
2 --None--> 3
3 --((example_write_enable>'d0)&&(example_start_process>'d0))--> 4
4 --None--> 5
5 --None--> 0
Loop
(0, 1, 2, 3, 4, 5)


==> figs/memory_folding/data_flow_des.txt <==
Directive:
Instance:
(example, 'example')
Term:
(Term name:example._rn0_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn100_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn101_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn10_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn11_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn12_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn13_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn14_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn15_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn16_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn17_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn18_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn19_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn1_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn20_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn21_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn22_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn23_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn24_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn25_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn26_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn27_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn28_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn29_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn2_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn30_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn31_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn32_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn33_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn34_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn35_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn36_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn37_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn38_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn39_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn3_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn40_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn41_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn42_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn43_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn44_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn45_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn46_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn47_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn48_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn49_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn4_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn50_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn51_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn52_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn53_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn54_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn55_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn56_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn57_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn58_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn59_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn5_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn60_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn61_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn62_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn63_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn64_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn65_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn66_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn67_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn68_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn69_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn6_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn70_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn71_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn72_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn73_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn74_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn75_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn76_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn77_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn78_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn79_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn7_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn80_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn81_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn82_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn83_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn84_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn85_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn86_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn87_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn88_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn89_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn8_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn90_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn91_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn92_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn93_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn94_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn95_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn96_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn97_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn98_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn99_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn9_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.busy type:['Output', 'Reg'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.clk type:['Input'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.data_in type:['Input'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.data_out type:['Output', 'Reg'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.i type:['Integer'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.mem1 type:['Reg'] msb:(IntConst 7) lsb:(IntConst 0) dims:[(IntConst 15):(IntConst 0)])
(Term name:example.mem2 type:['Reg'] msb:(IntConst 7) lsb:(IntConst 0) dims:[(IntConst 15):(IntConst 0)])
(Term name:example.rst type:['Input'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.start_process type:['Input'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.state type:['Reg'] msb:(IntConst 2) lsb:(IntConst 0))
(Term name:example.write_enable type:['Input'] msb:(IntConst 0) lsb:(IntConst 0))
Bind:
(Bind dest:example._rn0_i tree:(IntConst 0))
(Bind dest:example._rn100_i tree:(Operator Plus Next:(Terminal example._rn99_i),(IntConst 1)))
(Bind dest:example._rn101_i tree:(Operator Plus Next:(Terminal example._rn100_i),(IntConst 1)))
(Bind dest:example._rn10_i tree:(Operator Plus Next:(Terminal example._rn9_i),(IntConst 1)))
(Bind dest:example._rn11_i tree:(Operator Plus Next:(Terminal example._rn10_i),(IntConst 1)))
(Bind dest:example._rn12_i tree:(Operator Plus Next:(Terminal example._rn11_i),(IntConst 1)))
(Bind dest:example._rn13_i tree:(Operator Plus Next:(Terminal example._rn12_i),(IntConst 1)))
(Bind dest:example._rn14_i tree:(Operator Plus Next:(Terminal example._rn13_i),(IntConst 1)))
(Bind dest:example._rn15_i tree:(Operator Plus Next:(Terminal example._rn14_i),(IntConst 1)))
(Bind dest:example._rn16_i tree:(Operator Plus Next:(Terminal example._rn15_i),(IntConst 1)))
(Bind dest:example._rn17_i tree:(IntConst 0))
(Bind dest:example._rn18_i tree:(Operator Plus Next:(Terminal example._rn17_i),(IntConst 1)))
(Bind dest:example._rn19_i tree:(Operator Plus Next:(Terminal example._rn18_i),(IntConst 1)))
(Bind dest:example._rn1_i tree:(Operator Plus Next:(Terminal example._rn0_i),(IntConst 1)))
(Bind dest:example._rn20_i tree:(Operator Plus Next:(Terminal example._rn19_i),(IntConst 1)))
(Bind dest:example._rn21_i tree:(Operator Plus Next:(Terminal example._rn20_i),(IntConst 1)))
(Bind dest:example._rn22_i tree:(Operator Plus Next:(Terminal example._rn21_i),(IntConst 1)))
(Bind dest:example._rn23_i tree:(Operator Plus Next:(Terminal example._rn22_i),(IntConst 1)))
(Bind dest:example._rn24_i tree:(Operator Plus Next:(Terminal example._rn23_i),(IntConst 1)))
(Bind dest:example._rn25_i tree:(Operator Plus Next:(Terminal example._rn24_i),(IntConst 1)))
(Bind dest:example._rn26_i tree:(Operator Plus Next:(Terminal example._rn25_i),(IntConst 1)))
(Bind dest:example._rn27_i tree:(Operator Plus Next:(Terminal example._rn26_i),(IntConst 1)))
(Bind dest:example._rn28_i tree:(Operator Plus Next:(Terminal example._rn27_i),(IntConst 1)))
(Bind dest:example._rn29_i tree:(Operator Plus Next:(Terminal example._rn28_i),(IntConst 1)))
(Bind dest:example._rn2_i tree:(Operator Plus Next:(Terminal example._rn1_i),(IntConst 1)))
(Bind dest:example._rn30_i tree:(Operator Plus Next:(Terminal example._rn29_i),(IntConst 1)))
(Bind dest:example._rn31_i tree:(Operator Plus Next:(Terminal example._rn30_i),(IntConst 1)))
(Bind dest:example._rn32_i tree:(Operator Plus Next:(Terminal example._rn31_i),(IntConst 1)))
(Bind dest:example._rn33_i tree:(Operator Plus Next:(Terminal example._rn32_i),(IntConst 1)))
(Bind dest:example._rn34_i tree:(IntConst 0))
(Bind dest:example._rn35_i tree:(Operator Plus Next:(Terminal example._rn34_i),(IntConst 1)))
(Bind dest:example._rn36_i tree:(Operator Plus Next:(Terminal example._rn35_i),(IntConst 1)))
(Bind dest:example._rn37_i tree:(Operator Plus Next:(Terminal example._rn36_i),(IntConst 1)))
(Bind dest:example._rn38_i tree:(Operator Plus Next:(Terminal example._rn37_i),(IntConst 1)))
(Bind dest:example._rn39_i tree:(Operator Plus Next:(Terminal example._rn38_i),(IntConst 1)))
(Bind dest:example._rn3_i tree:(Operator Plus Next:(Terminal example._rn2_i),(IntConst 1)))
(Bind dest:example._rn40_i tree:(Operator Plus Next:(Terminal example._rn39_i),(IntConst 1)))
(Bind dest:example._rn41_i tree:(Operator Plus Next:(Terminal example._rn40_i),(IntConst 1)))
(Bind dest:example._rn42_i tree:(Operator Plus Next:(Terminal example._rn41_i),(IntConst 1)))
(Bind dest:example._rn43_i tree:(Operator Plus Next:(Terminal example._rn42_i),(IntConst 1)))
(Bind dest:example._rn44_i tree:(Operator Plus Next:(Terminal example._rn43_i),(IntConst 1)))
(Bind dest:example._rn45_i tree:(Operator Plus Next:(Terminal example._rn44_i),(IntConst 1)))
(Bind dest:example._rn46_i tree:(Operator Plus Next:(Terminal example._rn45_i),(IntConst 1)))
(Bind dest:example._rn47_i tree:(Operator Plus Next:(Terminal example._rn46_i),(IntConst 1)))
(Bind dest:example._rn48_i tree:(Operator Plus Next:(Terminal example._rn47_i),(IntConst 1)))
(Bind dest:example._rn49_i tree:(Operator Plus Next:(Terminal example._rn48_i),(IntConst 1)))
(Bind dest:example._rn4_i tree:(Operator Plus Next:(Terminal example._rn3_i),(IntConst 1)))
(Bind dest:example._rn50_i tree:(Operator Plus Next:(Terminal example._rn49_i),(IntConst 1)))
(Bind dest:example._rn51_i tree:(IntConst 0))
(Bind dest:example._rn52_i tree:(Operator Plus Next:(Terminal example._rn51_i),(IntConst 1)))
(Bind dest:example._rn53_i tree:(Operator Plus Next:(Terminal example._rn52_i),(IntConst 1)))
(Bind dest:example._rn54_i tree:(Operator Plus Next:(Terminal example._rn53_i),(IntConst 1)))
(Bind dest:example._rn55_i tree:(Operator Plus Next:(Terminal example._rn54_i),(IntConst 1)))
(Bind dest:example._rn56_i tree:(Operator Plus Next:(Terminal example._rn55_i),(IntConst 1)))
(Bind dest:example._rn57_i tree:(Operator Plus Next:(Terminal example._rn56_i),(IntConst 1)))
(Bind dest:example._rn58_i tree:(Operator Plus Next:(Terminal example._rn57_i),(IntConst 1)))
(Bind dest:example._rn59_i tree:(Operator Plus Next:(Terminal example._rn58_i),(IntConst 1)))
(Bind dest:example._rn5_i tree:(Operator Plus Next:(Terminal example._rn4_i),(IntConst 1)))
(Bind dest:example._rn60_i tree:(Operator Plus Next:(Terminal example._rn59_i),(IntConst 1)))
(Bind dest:example._rn61_i tree:(Operator Plus Next:(Terminal example._rn60_i),(IntConst 1)))
(Bind dest:example._rn62_i tree:(Operator Plus Next:(Terminal example._rn61_i),(IntConst 1)))
(Bind dest:example._rn63_i tree:(Operator Plus Next:(Terminal example._rn62_i),(IntConst 1)))
(Bind dest:example._rn64_i tree:(Operator Plus Next:(Terminal example._rn63_i),(IntConst 1)))
(Bind dest:example._rn65_i tree:(Operator Plus Next:(Terminal example._rn64_i),(IntConst 1)))
(Bind dest:example._rn66_i tree:(Operator Plus Next:(Terminal example._rn65_i),(IntConst 1)))
(Bind dest:example._rn67_i tree:(Operator Plus Next:(Terminal example._rn66_i),(IntConst 1)))
(Bind dest:example._rn68_i tree:(IntConst 0))
(Bind dest:example._rn69_i tree:(Operator Plus Next:(Terminal example._rn68_i),(IntConst 1)))
(Bind dest:example._rn6_i tree:(Operator Plus Next:(Terminal example._rn5_i),(IntConst 1)))
(Bind dest:example._rn70_i tree:(Operator Plus Next:(Terminal example._rn69_i),(IntConst 1)))
(Bind dest:example._rn71_i tree:(Operator Plus Next:(Terminal example._rn70_i),(IntConst 1)))
(Bind dest:example._rn72_i tree:(Operator Plus Next:(Terminal example._rn71_i),(IntConst 1)))
(Bind dest:example._rn73_i tree:(Operator Plus Next:(Terminal example._rn72_i),(IntConst 1)))
(Bind dest:example._rn74_i tree:(Operator Plus Next:(Terminal example._rn73_i),(IntConst 1)))
(Bind dest:example._rn75_i tree:(Operator Plus Next:(Terminal example._rn74_i),(IntConst 1)))
(Bind dest:example._rn76_i tree:(Operator Plus Next:(Terminal example._rn75_i),(IntConst 1)))
(Bind dest:example._rn77_i tree:(Operator Plus Next:(Terminal example._rn76_i),(IntConst 1)))
(Bind dest:example._rn78_i tree:(Operator Plus Next:(Terminal example._rn77_i),(IntConst 1)))
(Bind dest:example._rn79_i tree:(Operator Plus Next:(Terminal example._rn78_i),(IntConst 1)))
(Bind dest:example._rn7_i tree:(Operator Plus Next:(Terminal example._rn6_i),(IntConst 1)))
(Bind dest:example._rn80_i tree:(Operator Plus Next:(Terminal example._rn79_i),(IntConst 1)))
(Bind dest:example._rn81_i tree:(Operator Plus Next:(Terminal example._rn80_i),(IntConst 1)))
(Bind dest:example._rn82_i tree:(Operator Plus Next:(Terminal example._rn81_i),(IntConst 1)))
(Bind dest:example._rn83_i tree:(Operator Plus Next:(Terminal example._rn82_i),(IntConst 1)))
(Bind dest:example._rn84_i tree:(Operator Plus Next:(Terminal example._rn83_i),(IntConst 1)))
(Bind dest:example._rn85_i tree:(IntConst 0))
(Bind dest:example._rn86_i tree:(Operator Plus Next:(Terminal example._rn85_i),(IntConst 1)))
(Bind dest:example._rn87_i tree:(Operator Plus Next:(Terminal example._rn86_i),(IntConst 1)))
(Bind dest:example._rn88_i tree:(Operator Plus Next:(Terminal example._rn87_i),(IntConst 1)))
(Bind dest:example._rn89_i tree:(Operator Plus Next:(Terminal example._rn88_i),(IntConst 1)))
(Bind dest:example._rn8_i tree:(Operator Plus Next:(Terminal example._rn7_i),(IntConst 1)))
(Bind dest:example._rn90_i tree:(Operator Plus Next:(Terminal example._rn89_i),(IntConst 1)))
(Bind dest:example._rn91_i tree:(Operator Plus Next:(Terminal example._rn90_i),(IntConst 1)))
(Bind dest:example._rn92_i tree:(Operator Plus Next:(Terminal example._rn91_i),(IntConst 1)))
(Bind dest:example._rn93_i tree:(Operator Plus Next:(Terminal example._rn92_i),(IntConst 1)))
(Bind dest:example._rn94_i tree:(Operator Plus Next:(Terminal example._rn93_i),(IntConst 1)))
(Bind dest:example._rn95_i tree:(Operator Plus Next:(Terminal example._rn94_i),(IntConst 1)))
(Bind dest:example._rn96_i tree:(Operator Plus Next:(Terminal example._rn95_i),(IntConst 1)))
(Bind dest:example._rn97_i tree:(Operator Plus Next:(Terminal example._rn96_i),(IntConst 1)))
(Bind dest:example._rn98_i tree:(Operator Plus Next:(Terminal example._rn97_i),(IntConst 1)))
(Bind dest:example._rn99_i tree:(Operator Plus Next:(Terminal example._rn98_i),(IntConst 1)))
(Bind dest:example._rn9_i tree:(Operator Plus Next:(Terminal example._rn8_i),(IntConst 1)))
(Bind dest:example.busy tree:(Branch Cond:(Terminal example.rst) True:(IntConst 0) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 0)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(IntConst 1)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 1)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 2)) True:(IntConst 0) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 3)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(IntConst 1)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 4)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 5)) True:(IntConst 0)))))))))
(Bind dest:example.data_out tree:(Branch Cond:(Terminal example.rst) True:(IntConst 0) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 0)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 1)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 2)) True:(Pointer Var:(Terminal example.mem1) PTR:(Terminal example._rn49_i)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 3)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 4)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 5)) True:(Pointer Var:(Terminal example.mem2) PTR:(Terminal example._rn100_i))))))))))
(Bind dest:example.i tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 0)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(Terminal example._rn16_i)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 1)) True:(Terminal example._rn33_i) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 2)) True:(Terminal example._rn50_i) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 3)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(Terminal example._rn67_i)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 4)) True:(Terminal example._rn84_i) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 5)) True:(Terminal example._rn101_i)))))))))
(Bind dest:example.mem1 ptr:'d0 tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 0)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(Terminal example.data_in)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 1)) True:(Operator Plus Next:(Pointer Var:(Terminal example.mem1) PTR:(Terminal example._rn17_i)),(IntConst 1))))))
(Bind dest:example.mem1 ptr:'d1 tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 0)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(Terminal example.data_in)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 1)) True:(Operator Plus Next:(Pointer Var:(Terminal example.mem1) PTR:(Terminal example._rn18_i)),(IntConst 1))))))
(Bind dest:example.mem1 ptr:'d2 tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 0)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(Terminal example.data_in)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 1)) True:(Operator Plus Next:(Pointer Var:(Terminal example.mem1) PTR:(Terminal example._rn19_i)),(IntConst 1))))))
(Bind dest:example.mem1 ptr:'d3 tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 0)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(Terminal example.data_in)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 1)) True:(Operator Plus Next:(Pointer Var:(Terminal example.mem1) PTR:(Terminal example._rn20_i)),(IntConst 1))))))
(Bind dest:example.mem1 ptr:'d4 tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 0)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(Terminal example.data_in)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 1)) True:(Operator Plus Next:(Pointer Var:(Terminal example.mem1) PTR:(Terminal example._rn21_i)),(IntConst 1))))))
(Bind dest:example.mem1 ptr:'d5 tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 0)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(Terminal example.data_in)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 1)) True:(Operator Plus Next:(Pointer Var:(Terminal example.mem1) PTR:(Terminal example._rn22_i)),(IntConst 1))))))
(Bind dest:example.mem1 ptr:'d6 tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 0)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(Terminal example.data_in)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 1)) True:(Operator Plus Next:(Pointer Var:(Terminal example.mem1) PTR:(Terminal example._rn23_i)),(IntConst 1))))))
(Bind dest:example.mem1 ptr:'d7 tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 0)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(Terminal example.data_in)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 1)) True:(Operator Plus Next:(Pointer Var:(Terminal example.mem1) PTR:(Terminal example._rn24_i)),(IntConst 1))))))
(Bind dest:example.mem1 ptr:'d8 tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 0)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(Terminal example.data_in)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 1)) True:(Operator Plus Next:(Pointer Var:(Terminal example.mem1) PTR:(Terminal example._rn25_i)),(IntConst 1))))))
(Bind dest:example.mem1 ptr:'d9 tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 0)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(Terminal example.data_in)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 1)) True:(Operator Plus Next:(Pointer Var:(Terminal example.mem1) PTR:(Terminal example._rn26_i)),(IntConst 1))))))
(Bind dest:example.mem1 ptr:'d10 tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 0)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(Terminal example.data_in)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 1)) True:(Operator Plus Next:(Pointer Var:(Terminal example.mem1) PTR:(Terminal example._rn27_i)),(IntConst 1))))))
(Bind dest:example.mem1 ptr:'d11 tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 0)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(Terminal example.data_in)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 1)) True:(Operator Plus Next:(Pointer Var:(Terminal example.mem1) PTR:(Terminal example._rn28_i)),(IntConst 1))))))
(Bind dest:example.mem1 ptr:'d12 tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 0)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(Terminal example.data_in)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 1)) True:(Operator Plus Next:(Pointer Var:(Terminal example.mem1) PTR:(Terminal example._rn29_i)),(IntConst 1))))))
(Bind dest:example.mem1 ptr:'d13 tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 0)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(Terminal example.data_in)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 1)) True:(Operator Plus Next:(Pointer Var:(Terminal example.mem1) PTR:(Terminal example._rn30_i)),(IntConst 1))))))
(Bind dest:example.mem1 ptr:'d14 tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 0)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(Terminal example.data_in)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 1)) True:(Operator Plus Next:(Pointer Var:(Terminal example.mem1) PTR:(Terminal example._rn31_i)),(IntConst 1))))))
(Bind dest:example.mem1 ptr:'d15 tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 0)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(Terminal example.data_in)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 1)) True:(Operator Plus Next:(Pointer Var:(Terminal example.mem1) PTR:(Terminal example._rn32_i)),(IntConst 1))))))
(Bind dest:example.mem2 ptr:'d0 tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 0)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 1)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 2)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 3)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(Terminal example.data_in)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 4)) True:(Operator Plus Next:(Pointer Var:(Terminal example.mem2) PTR:(Terminal example._rn68_i)),(IntConst 1)))))))))
(Bind dest:example.mem2 ptr:'d1 tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 0)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 1)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 2)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 3)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(Terminal example.data_in)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 4)) True:(Operator Plus Next:(Pointer Var:(Terminal example.mem2) PTR:(Terminal example._rn69_i)),(IntConst 1)))))))))
(Bind dest:example.mem2 ptr:'d2 tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 0)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 1)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 2)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 3)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(Terminal example.data_in)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 4)) True:(Operator Plus Next:(Pointer Var:(Terminal example.mem2) PTR:(Terminal example._rn70_i)),(IntConst 1)))))))))
(Bind dest:example.mem2 ptr:'d3 tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 0)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 1)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 2)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 3)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(Terminal example.data_in)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 4)) True:(Operator Plus Next:(Pointer Var:(Terminal example.mem2) PTR:(Terminal example._rn71_i)),(IntConst 1)))))))))
(Bind dest:example.mem2 ptr:'d4 tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 0)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 1)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 2)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 3)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(Terminal example.data_in)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 4)) True:(Operator Plus Next:(Pointer Var:(Terminal example.mem2) PTR:(Terminal example._rn72_i)),(IntConst 1)))))))))
(Bind dest:example.mem2 ptr:'d5 tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 0)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 1)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 2)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 3)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(Terminal example.data_in)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 4)) True:(Operator Plus Next:(Pointer Var:(Terminal example.mem2) PTR:(Terminal example._rn73_i)),(IntConst 1)))))))))
(Bind dest:example.mem2 ptr:'d6 tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 0)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 1)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 2)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 3)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(Terminal example.data_in)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 4)) True:(Operator Plus Next:(Pointer Var:(Terminal example.mem2) PTR:(Terminal example._rn74_i)),(IntConst 1)))))))))
(Bind dest:example.mem2 ptr:'d7 tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 0)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 1)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 2)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 3)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(Terminal example.data_in)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 4)) True:(Operator Plus Next:(Pointer Var:(Terminal example.mem2) PTR:(Terminal example._rn75_i)),(IntConst 1)))))))))
(Bind dest:example.mem2 ptr:'d8 tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 0)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 1)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 2)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 3)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(Terminal example.data_in)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 4)) True:(Operator Plus Next:(Pointer Var:(Terminal example.mem2) PTR:(Terminal example._rn76_i)),(IntConst 1)))))))))
(Bind dest:example.mem2 ptr:'d9 tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 0)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 1)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 2)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 3)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(Terminal example.data_in)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 4)) True:(Operator Plus Next:(Pointer Var:(Terminal example.mem2) PTR:(Terminal example._rn77_i)),(IntConst 1)))))))))
(Bind dest:example.mem2 ptr:'d10 tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 0)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 1)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 2)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 3)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(Terminal example.data_in)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 4)) True:(Operator Plus Next:(Pointer Var:(Terminal example.mem2) PTR:(Terminal example._rn78_i)),(IntConst 1)))))))))
(Bind dest:example.mem2 ptr:'d11 tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 0)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 1)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 2)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 3)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(Terminal example.data_in)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 4)) True:(Operator Plus Next:(Pointer Var:(Terminal example.mem2) PTR:(Terminal example._rn79_i)),(IntConst 1)))))))))
(Bind dest:example.mem2 ptr:'d12 tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 0)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 1)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 2)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 3)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(Terminal example.data_in)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 4)) True:(Operator Plus Next:(Pointer Var:(Terminal example.mem2) PTR:(Terminal example._rn80_i)),(IntConst 1)))))))))
(Bind dest:example.mem2 ptr:'d13 tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 0)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 1)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 2)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 3)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(Terminal example.data_in)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 4)) True:(Operator Plus Next:(Pointer Var:(Terminal example.mem2) PTR:(Terminal example._rn81_i)),(IntConst 1)))))))))
(Bind dest:example.mem2 ptr:'d14 tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 0)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 1)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 2)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 3)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(Terminal example.data_in)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 4)) True:(Operator Plus Next:(Pointer Var:(Terminal example.mem2) PTR:(Terminal example._rn82_i)),(IntConst 1)))))))))
(Bind dest:example.mem2 ptr:'d15 tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 0)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 1)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 2)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 3)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(Terminal example.data_in)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 4)) True:(Operator Plus Next:(Pointer Var:(Terminal example.mem2) PTR:(Terminal example._rn83_i)),(IntConst 1)))))))))
(Bind dest:example.state tree:(Branch Cond:(Terminal example.rst) True:(IntConst 0) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 0)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(IntConst 1)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 1)) True:(IntConst 2) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 2)) True:(IntConst 3) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 3)) True:(Branch Cond:(Operator Land Next:(Terminal example.start_process),(Terminal example.write_enable)) True:(IntConst 4)) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 4)) True:(IntConst 5) False:(Branch Cond:(Operator Eq Next:(Terminal example.state),(IntConst 5)) True:(IntConst 0)))))))))


==> figs/memory_sharing/data_flow_des.txt <==
Directive:
Instance:
(example, 'example')
Term:
(Term name:example._rn0_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn10_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn11_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn12_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn13_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn14_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn15_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn16_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn1_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn2_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn3_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn4_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn5_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn6_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn7_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn8_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn9_i type:['Rename'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.address_a type:['Input'] msb:(IntConst 3) lsb:(IntConst 0))
(Term name:example.address_b type:['Input'] msb:(IntConst 3) lsb:(IntConst 0))
(Term name:example.clk type:['Input'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.data_in_a type:['Input'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.data_in_b type:['Input'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.data_out_a type:['Output', 'Reg'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.data_out_b type:['Output', 'Reg'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.i type:['Integer'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example.mem1 type:['Reg'] msb:(IntConst 7) lsb:(IntConst 0) dims:[(IntConst 0):(IntConst 15)])
(Term name:example.mem2 type:['Reg'] msb:(IntConst 7) lsb:(IntConst 0) dims:[(IntConst 0):(IntConst 15)])
(Term name:example.read_en_a type:['Input'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.read_en_b type:['Input'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.rst type:['Input'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.write_en_a type:['Input'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.write_en_b type:['Input'] msb:(IntConst 0) lsb:(IntConst 0))
Bind:
(Bind dest:example._rn0_i tree:(IntConst 0))
(Bind dest:example._rn10_i tree:(Operator Plus Next:(Terminal example._rn9_i),(IntConst 1)))
(Bind dest:example._rn11_i tree:(Operator Plus Next:(Terminal example._rn10_i),(IntConst 1)))
(Bind dest:example._rn12_i tree:(Operator Plus Next:(Terminal example._rn11_i),(IntConst 1)))
(Bind dest:example._rn13_i tree:(Operator Plus Next:(Terminal example._rn12_i),(IntConst 1)))
(Bind dest:example._rn14_i tree:(Operator Plus Next:(Terminal example._rn13_i),(IntConst 1)))
(Bind dest:example._rn15_i tree:(Operator Plus Next:(Terminal example._rn14_i),(IntConst 1)))
(Bind dest:example._rn16_i tree:(Operator Plus Next:(Terminal example._rn15_i),(IntConst 1)))
(Bind dest:example._rn1_i tree:(Operator Plus Next:(Terminal example._rn0_i),(IntConst 1)))
(Bind dest:example._rn2_i tree:(Operator Plus Next:(Terminal example._rn1_i),(IntConst 1)))
(Bind dest:example._rn3_i tree:(Operator Plus Next:(Terminal example._rn2_i),(IntConst 1)))
(Bind dest:example._rn4_i tree:(Operator Plus Next:(Terminal example._rn3_i),(IntConst 1)))
(Bind dest:example._rn5_i tree:(Operator Plus Next:(Terminal example._rn4_i),(IntConst 1)))
(Bind dest:example._rn6_i tree:(Operator Plus Next:(Terminal example._rn5_i),(IntConst 1)))
(Bind dest:example._rn7_i tree:(Operator Plus Next:(Terminal example._rn6_i),(IntConst 1)))
(Bind dest:example._rn8_i tree:(Operator Plus Next:(Terminal example._rn7_i),(IntConst 1)))
(Bind dest:example._rn9_i tree:(Operator Plus Next:(Terminal example._rn8_i),(IntConst 1)))
(Bind dest:example.data_out_a tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Terminal example.read_en_a) True:(Pointer Var:(Terminal example.mem1) PTR:(Terminal example.address_a)))))
(Bind dest:example.data_out_b tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Terminal example.read_en_b) True:(Pointer Var:(Terminal example.mem2) PTR:(Terminal example.address_b)))))
(Bind dest:example.i tree:(Branch Cond:(Terminal example.rst) True:(Terminal example._rn16_i)))
(Bind dest:example.mem1 ptr:'d0 tree:(Branch Cond:(Terminal example.rst) True:(IntConst 0)))
(Bind dest:example.mem1 ptr:'d1 tree:(Branch Cond:(Terminal example.rst) True:(IntConst 0)))
(Bind dest:example.mem1 ptr:'d2 tree:(Branch Cond:(Terminal example.rst) True:(IntConst 0)))
(Bind dest:example.mem1 ptr:'d3 tree:(Branch Cond:(Terminal example.rst) True:(IntConst 0)))
(Bind dest:example.mem1 ptr:'d4 tree:(Branch Cond:(Terminal example.rst) True:(IntConst 0)))
(Bind dest:example.mem1 ptr:'d5 tree:(Branch Cond:(Terminal example.rst) True:(IntConst 0)))
(Bind dest:example.mem1 ptr:'d6 tree:(Branch Cond:(Terminal example.rst) True:(IntConst 0)))
(Bind dest:example.mem1 ptr:'d7 tree:(Branch Cond:(Terminal example.rst) True:(IntConst 0)))
(Bind dest:example.mem1 ptr:'d8 tree:(Branch Cond:(Terminal example.rst) True:(IntConst 0)))
(Bind dest:example.mem1 ptr:'d9 tree:(Branch Cond:(Terminal example.rst) True:(IntConst 0)))
(Bind dest:example.mem1 ptr:'d10 tree:(Branch Cond:(Terminal example.rst) True:(IntConst 0)))
(Bind dest:example.mem1 ptr:'d11 tree:(Branch Cond:(Terminal example.rst) True:(IntConst 0)))
(Bind dest:example.mem1 ptr:'d12 tree:(Branch Cond:(Terminal example.rst) True:(IntConst 0)))
(Bind dest:example.mem1 ptr:'d13 tree:(Branch Cond:(Terminal example.rst) True:(IntConst 0)))
(Bind dest:example.mem1 ptr:'d14 tree:(Branch Cond:(Terminal example.rst) True:(IntConst 0)))
(Bind dest:example.mem1 ptr:'d15 tree:(Branch Cond:(Terminal example.rst) True:(IntConst 0)))
(Bind dest:example.mem1 ptr:(Terminal example.address_a) tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Terminal example.write_en_a) True:(Terminal example.data_in_a))))
(Bind dest:example.mem1 ptr:(Terminal example.address_b) tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Terminal example.write_en_b) True:(Terminal example.data_in_b))))
(Bind dest:example.mem2 ptr:'d0 tree:(Branch Cond:(Terminal example.rst) True:(IntConst 0)))
(Bind dest:example.mem2 ptr:'d1 tree:(Branch Cond:(Terminal example.rst) True:(IntConst 0)))
(Bind dest:example.mem2 ptr:'d2 tree:(Branch Cond:(Terminal example.rst) True:(IntConst 0)))
(Bind dest:example.mem2 ptr:'d3 tree:(Branch Cond:(Terminal example.rst) True:(IntConst 0)))
(Bind dest:example.mem2 ptr:'d4 tree:(Branch Cond:(Terminal example.rst) True:(IntConst 0)))
(Bind dest:example.mem2 ptr:'d5 tree:(Branch Cond:(Terminal example.rst) True:(IntConst 0)))
(Bind dest:example.mem2 ptr:'d6 tree:(Branch Cond:(Terminal example.rst) True:(IntConst 0)))
(Bind dest:example.mem2 ptr:'d7 tree:(Branch Cond:(Terminal example.rst) True:(IntConst 0)))
(Bind dest:example.mem2 ptr:'d8 tree:(Branch Cond:(Terminal example.rst) True:(IntConst 0)))
(Bind dest:example.mem2 ptr:'d9 tree:(Branch Cond:(Terminal example.rst) True:(IntConst 0)))
(Bind dest:example.mem2 ptr:'d10 tree:(Branch Cond:(Terminal example.rst) True:(IntConst 0)))
(Bind dest:example.mem2 ptr:'d11 tree:(Branch Cond:(Terminal example.rst) True:(IntConst 0)))
(Bind dest:example.mem2 ptr:'d12 tree:(Branch Cond:(Terminal example.rst) True:(IntConst 0)))
(Bind dest:example.mem2 ptr:'d13 tree:(Branch Cond:(Terminal example.rst) True:(IntConst 0)))
(Bind dest:example.mem2 ptr:'d14 tree:(Branch Cond:(Terminal example.rst) True:(IntConst 0)))
(Bind dest:example.mem2 ptr:'d15 tree:(Branch Cond:(Terminal example.rst) True:(IntConst 0)))
(Bind dest:example.mem2 ptr:(Terminal example.address_a) tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Terminal example.write_en_a) True:(Terminal example.data_in_a))))
(Bind dest:example.mem2 ptr:(Terminal example.address_b) tree:(Branch Cond:(Terminal example.rst) False:(Branch Cond:(Terminal example.write_en_b) True:(Terminal example.data_in_b))))


==> figs/mux_dead_code/arthimetic_extract.txt <==
            result = sum_result + diff_result + alu_result;

    assign alu_result = a + b + (a - b);

  assign sum_result = a + b;

  assign diff_result = a - b;


==> figs/mux_dead_code/data_flow_des.txt <==
Directive:
Instance:
(example.add_module, 'adder')
(example.alu_module, 'alu')
(example.and_module, 'and_bitwise')
(example, 'example')
(example.or_module, 'or_bitwise')
(example.subtract_module, 'subtractor')
Term:
(Term name:example._rn0_result type:['Rename'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example._rn1_result type:['Rename'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example._rn2_result type:['Rename'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example._rn3_result type:['Rename'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.a type:['Input'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.add_module.a type:['Input'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.add_module.b type:['Input'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.add_module.sum_result type:['Output'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.alu_module.a type:['Input'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.alu_module.alu_result type:['Output'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.alu_module.b type:['Input'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.alu_result type:['Wire'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.and_module.a type:['Input'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.and_module.and_result type:['Output'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.and_module.b type:['Input'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.and_result type:['Wire'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.b type:['Input'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.diff_result type:['Wire'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.or_module.a type:['Input'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.or_module.b type:['Input'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.or_module.or_result type:['Output'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.or_result type:['Wire'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.result type:['Output', 'Reg'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.sel type:['Input'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.subtract_module.a type:['Input'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.subtract_module.b type:['Input'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.subtract_module.diff_result type:['Output'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.sum_resullt type:['Wire'] msb:(IntConst 7) lsb:(IntConst 0))
(Term name:example.sum_result type:['Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.x type:['Input'] msb:(IntConst 0) lsb:(IntConst 0))
Bind:
(Bind dest:example._rn0_result tree:(Terminal example.and_result))
(Bind dest:example._rn1_result tree:(Terminal example.or_result))
(Bind dest:example._rn2_result tree:(Operator Plus Next:(Operator Plus Next:(Terminal example.sum_result),(Terminal example.diff_result)),(Terminal example.alu_result)))
(Bind dest:example._rn3_result tree:(Terminal example.or_result))
(Bind dest:example.add_module.a tree:(Terminal example.a))
(Bind dest:example.add_module.b tree:(Terminal example.b))
(Bind dest:example.add_module.sum_result tree:(Operator Plus Next:(Terminal example.add_module.a),(Terminal example.add_module.b)))
(Bind dest:example.alu_module.a tree:(Terminal example.a))
(Bind dest:example.alu_module.alu_result tree:(Operator Plus Next:(Operator Plus Next:(Terminal example.alu_module.a),(Terminal example.alu_module.b)),(Operator Minus Next:(Terminal example.alu_module.a),(Terminal example.alu_module.b))))
(Bind dest:example.alu_module.b tree:(Terminal example.b))
(Bind dest:example.alu_result tree:(Terminal example.alu_module.alu_result))
(Bind dest:example.and_module.a tree:(Terminal example.a))
(Bind dest:example.and_module.and_result tree:(Operator And Next:(Terminal example.and_module.a),(Terminal example.and_module.b)))
(Bind dest:example.and_module.b tree:(Terminal example.b))
(Bind dest:example.and_result tree:(Terminal example.and_module.and_result))
(Bind dest:example.diff_result tree:(Terminal example.subtract_module.diff_result))
(Bind dest:example.or_module.a tree:(Terminal example.a))
(Bind dest:example.or_module.b tree:(Terminal example.b))
(Bind dest:example.or_module.or_result tree:(Operator Or Next:(Terminal example.or_module.a),(Terminal example.or_module.b)))
(Bind dest:example.or_result tree:(Terminal example.or_module.or_result))
(Bind dest:example.result tree:(Branch Cond:(Terminal example.x) True:(Branch Cond:(Operator Or Next:(Terminal example.x),(Terminal example.sel)) True:(Terminal example._rn0_result) False:(Terminal example._rn1_result)) False:(Branch Cond:(Terminal example.x) True:(Terminal example._rn2_result) False:(Terminal example._rn3_result))))
(Bind dest:example.subtract_module.a tree:(Terminal example.a))
(Bind dest:example.subtract_module.b tree:(Terminal example.b))
(Bind dest:example.subtract_module.diff_result tree:(Operator Minus Next:(Terminal example.subtract_module.a),(Terminal example.subtract_module.b)))
(Bind dest:example.sum_result tree:(Terminal example.add_module.sum_result))


==> figs/mux_type4/data_flow_des.txt <==
Directive:
Instance:
(example, 'example')
(example.mux0, 'mux2to1')
(example.mux1, 'mux2to1')
(example.mux2, 'mux2to1')
Term:
(Term name:example.a type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.b type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.c type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.d type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.mux0._rn0_out type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.mux0.in0 type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.mux0.in1 type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.mux0.out type:['Output', 'Reg'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.mux0.sel type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.mux1._rn1_out type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.mux1.in0 type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.mux1.in1 type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.mux1.out type:['Output', 'Reg'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.mux1.sel type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.mux2._rn2_out type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.mux2.in0 type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.mux2.in1 type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.mux2.out type:['Output', 'Reg'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.mux2.sel type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.sel type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.x0 type:['Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.x1 type:['Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.y type:['Output', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
Bind:
(Bind dest:example.mux0._rn0_out tree:(Branch Cond:(Terminal example.mux0.sel) True:(Terminal example.mux0.in1) False:(Terminal example.mux0.in0)))
(Bind dest:example.mux0.in0 tree:(Terminal example.a))
(Bind dest:example.mux0.in1 tree:(Terminal example.b))
(Bind dest:example.mux0.out tree:(Terminal example.mux0._rn0_out))
(Bind dest:example.mux0.sel tree:(Terminal example.c))
(Bind dest:example.mux1._rn1_out tree:(Branch Cond:(Terminal example.mux1.sel) True:(Terminal example.mux1.in1) False:(Terminal example.mux1.in0)))
(Bind dest:example.mux1.in0 tree:(Terminal example.a))
(Bind dest:example.mux1.in1 tree:(Terminal example.b))
(Bind dest:example.mux1.out tree:(Terminal example.mux1._rn1_out))
(Bind dest:example.mux1.sel tree:(Terminal example.d))
(Bind dest:example.mux2._rn2_out tree:(Branch Cond:(Terminal example.mux2.sel) True:(Terminal example.mux2.in1) False:(Terminal example.mux2.in0)))
(Bind dest:example.mux2.in0 tree:(Terminal example.x0))
(Bind dest:example.mux2.in1 tree:(Terminal example.x1))
(Bind dest:example.mux2.out tree:(Terminal example.mux2._rn2_out))
(Bind dest:example.mux2.sel tree:(Terminal example.sel))
(Bind dest:example.x0 tree:(Terminal example.mux0.out))
(Bind dest:example.x1 tree:(Terminal example.mux1.out))
(Bind dest:example.y tree:(Terminal example.mux2.out))


==> figs/mux_type5/data_flow_des.txt <==
Directive:
Instance:
(example, 'example')
(example.mux0, 'mux2to1')
(example.mux1, 'mux2to1')
(example.mux2, 'mux2to1')
(example.mux3, 'mux2to1')
Term:
(Term name:example.a type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.b type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.c type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.d type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.mux0._rn0_out type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.mux0.in0 type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.mux0.in1 type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.mux0.out type:['Output', 'Reg'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.mux0.sel type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.mux1._rn1_out type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.mux1.in0 type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.mux1.in1 type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.mux1.out type:['Output', 'Reg'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.mux1.sel type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.mux2._rn2_out type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.mux2.in0 type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.mux2.in1 type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.mux2.out type:['Output', 'Reg'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.mux2.sel type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.mux3._rn3_out type:['Rename'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.mux3.in0 type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.mux3.in1 type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.mux3.out type:['Output', 'Reg'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.mux3.sel type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.s1 type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.s2 type:['Input', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.x0 type:['Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.x1 type:['Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.x2 type:['Wire'] msb:(IntConst 0) lsb:(IntConst 0))
(Term name:example.y type:['Output', 'Wire'] msb:(IntConst 0) lsb:(IntConst 0))
Bind:
(Bind dest:example.mux0._rn0_out tree:(Branch Cond:(Terminal example.mux0.sel) True:(Terminal example.mux0.in1) False:(Terminal example.mux0.in0)))
(Bind dest:example.mux0.in0 tree:(Terminal example.c))
(Bind dest:example.mux0.in1 tree:(Terminal example.d))
(Bind dest:example.mux0.out tree:(Terminal example.mux0._rn0_out))
(Bind dest:example.mux0.sel tree:(Terminal example.s2))
(Bind dest:example.mux1._rn1_out tree:(Branch Cond:(Terminal example.mux1.sel) True:(Terminal example.mux1.in1) False:(Terminal example.mux1.in0)))
(Bind dest:example.mux1.in0 tree:(Terminal example.a))
(Bind dest:example.mux1.in1 tree:(Terminal example.b))
(Bind dest:example.mux1.out tree:(Terminal example.mux1._rn1_out))
(Bind dest:example.mux1.sel tree:(Terminal example.s1))
(Bind dest:example.mux2._rn2_out tree:(Branch Cond:(Terminal example.mux2.sel) True:(Terminal example.mux2.in1) False:(Terminal example.mux2.in0)))
(Bind dest:example.mux2.in0 tree:(Terminal example.a))
(Bind dest:example.mux2.in1 tree:(Terminal example.b))
(Bind dest:example.mux2.out tree:(Terminal example.mux2._rn2_out))
(Bind dest:example.mux2.sel tree:(Terminal example.x2))
(Bind dest:example.mux3._rn3_out tree:(Branch Cond:(Terminal example.mux3.sel) True:(Terminal example.mux3.in1) False:(Terminal example.mux3.in0)))
(Bind dest:example.mux3.in0 tree:(Terminal example.x0))
(Bind dest:example.mux3.in1 tree:(Terminal example.x1))
(Bind dest:example.mux3.out tree:(Terminal example.mux3._rn3_out))
(Bind dest:example.mux3.sel tree:(Terminal example.s2))
(Bind dest:example.x0 tree:(Terminal example.mux1.out))
(Bind dest:example.x1 tree:(Terminal example.mux2.out))
(Bind dest:example.x2 tree:(Terminal example.mux0.out))
(Bind dest:example.y tree:(Terminal example.mux3.out))


==> figs/strength_reduction/arthimetic_extract.txt <==
    s1 = a * 4;

    s2 = b * 5;

    s3 = c * 9;


==> figs/strength_reduction/data_flow_des.txt <==
Directive:
Instance:
(example, 'example')
Term:
(Term name:example.BW type:['Parameter'] msb:(IntConst 31) lsb:(IntConst 0))
(Term name:example._rn0_s1 type:['Rename'] msb:(Operator Minus Next:(Terminal example.BW),(IntConst 1)) lsb:(IntConst 0))
(Term name:example._rn1_s2 type:['Rename'] msb:(Operator Minus Next:(Terminal example.BW),(IntConst 1)) lsb:(IntConst 0))
(Term name:example._rn2_s3 type:['Rename'] msb:(Operator Minus Next:(Terminal example.BW),(IntConst 1)) lsb:(IntConst 0))
(Term name:example.a type:['Input'] msb:(Operator Minus Next:(Terminal example.BW),(IntConst 1)) lsb:(IntConst 0))
(Term name:example.b type:['Input'] msb:(Operator Minus Next:(Terminal example.BW),(IntConst 1)) lsb:(IntConst 0))
(Term name:example.c type:['Input'] msb:(Operator Minus Next:(Terminal example.BW),(IntConst 1)) lsb:(IntConst 0))
(Term name:example.s1 type:['Output', 'Reg'] msb:(Operator Minus Next:(Terminal example.BW),(IntConst 1)) lsb:(IntConst 0))
(Term name:example.s2 type:['Output', 'Reg'] msb:(Operator Minus Next:(Terminal example.BW),(IntConst 1)) lsb:(IntConst 0))
(Term name:example.s3 type:['Output', 'Reg'] msb:(Operator Minus Next:(Terminal example.BW),(IntConst 1)) lsb:(IntConst 0))
Bind:
(Bind dest:example.BW tree:(IntConst 8))
(Bind dest:example._rn0_s1 tree:(Operator Times Next:(Terminal example.a),(IntConst 4)))
(Bind dest:example._rn1_s2 tree:(Operator Times Next:(Terminal example.b),(IntConst 5)))
(Bind dest:example._rn2_s3 tree:(Operator Times Next:(Terminal example.c),(IntConst 9)))
(Bind dest:example.s1 tree:(Terminal example._rn0_s1))
(Bind dest:example.s2 tree:(Terminal example._rn1_s2))
(Bind dest:example.s3 tree:(Terminal example._rn2_s3))

